Stacked autoencoders based machine learning for noise reduction and signal reconstruction in geophysical data

Autoencoders are neural network formulations where the input and output of the network are identical and the goal is to identify the hidden representation in the provided datasets. Generally, autoencoders project the data nonlinearly onto a lower dimensional hidden space, where the important features get highlighted and interpretation of the data becomes easier. Recent studies have shown that even in the presence of noise in the input data, autoencoders can be trained to reconstruct the noisefree component of the data from the reduced-dimensional hidden space. In this paper, we explore the application of autoencoders within the scope of denoising geophysical datasets using a data-driven methodology. The autoencoder formulation is discussed, and a stacked variant of deep autoencoders is proposed. The proposed method involves locally training the weights first using basic autoencoders, each comprising a single hidden layer. Using these initialized weights as starting points in the optimization model, the full autoencoder network is then trained in the second step. The applicability of denoising autoencoders has been demonstrated on a basic mathematical example and several geophysical examples. For all the cases, autoencoders are found to significantly reduce the noise in the input data.

==> data/SP_problem/SP_sample_27.dat <==
x	V	Vnoisy	Vae
-20  -3.3530700e-01  -4.4815500e-01  -3.0021670e-01
-17.5  -3.1957700e-01  -1.7930100e-01  -2.8265324e-01
-15  -2.3110300e-01  -2.0588000e-01  -2.0349833e-01
-12.5   3.3506000e-02   4.8108000e-02   3.4399946e-02
-10   7.1793700e-01   7.5514900e-01   6.4686878e-01
-7.5   2.3429070e+00   2.3666960e+00   2.1041254e+00
-5   5.6096810e+00   5.6096810e+00   5.3399580e+00
-2.5   9.8455420e+00   1.0462930e+01   1.0241862e+01
0.0   1.1473415e+01   1.1473415e+01   1.1155995e+01
2.5   9.4440340e+00   9.4440340e+00   8.8264028e+00
5.0   6.5938280e+00   6.5938280e+00   6.2494539e+00
7.5   4.4499890e+00   4.4499890e+00   3.6455048e+00
10.0   3.0630990e+00   3.0630990e+00   2.6992417e+00
12.5   2.1827320e+00   2.3215150e+00   2.0945695e+00
15.0   1.6112090e+00   1.6135150e+00   1.6848726e+00
17.5   1.2275620e+00   1.0165790e+00   1.3666371e+00
20   9.6110000e-01   1.4269330e+00   1.1200334e+00


==> data/SP_problem/SP_sample_282.dat <==
x	V	Vnoisy	Vae
-20   2.3956570e+02   2.3956570e+02   2.3196399e+02
-17.5   2.3643205e+02   2.3643205e+02   2.3287033e+02
-15.0   2.3063669e+02   2.2485211e+02   2.3284688e+02
-12.5   2.2027963e+02   2.2027963e+02   2.3085068e+02
-10.0   2.0163846e+02   2.0163846e+02   2.2418538e+02
-7.5   1.6682279e+02   3.1288576e+02   2.0424770e+02
-5.0   9.7826021e+01   9.7826021e+01   1.3090935e+02
-2.5  -4.5535929e+01  -5.2363861e+01  -5.6527068e+01
0  -3.0568960e+02  -3.0568960e+02  -3.5394656e+02
2.5  -5.3318089e+02  -5.0507936e+02  -5.4379052e+02
5.0  -5.6421106e+02  -5.6421106e+02  -4.9972683e+02
7.5  -5.2135134e+02  -7.0292556e+02  -4.4006937e+02
10.0  -4.7601950e+02  -3.7678075e+02  -3.9343813e+02
12.5  -4.3952289e+02  -4.3952289e+02  -3.6085107e+02
15.0  -4.1101494e+02  -2.3011611e+02  -3.3743758e+02
17.5  -3.8844765e+02  -3.8844765e+02  -3.1985465e+02
20.0  -3.7019534e+02  -5.0661836e+01  -3.0610257e+02


==> data/SP_problem/SP_sample_73.dat <==
x	V	Vnoisy	Vae
-20  -2.2111528e+01  -2.2111528e+01  -2.6266020e+01
-17.5  -2.2369512e+01  -3.5075930e+01  -2.6482079e+01
-15  -2.2203051e+01  -1.3520020e+01  -2.6152481e+01
-12.5  -2.1166002e+01  -2.8968365e+01  -2.4669628e+01
-10  -1.8289138e+01  -1.8289138e+01  -2.0705093e+01
-7.5  -1.1314009e+01  -1.1314009e+01  -1.1429293e+01
-5.0   5.3250490e+00   5.3250490e+00   4.9131441e+00
-2.5   4.4271063e+01   4.4271063e+01   4.5901373e+01
0.0   1.1398488e+02   1.1783016e+02   1.1870755e+02
2.5   1.5492240e+02   1.5492240e+02   1.5051390e+02
5.0   1.3465491e+02   1.3465491e+02   1.2635524e+02
7.5   1.0526049e+02   8.1447457e+01   1.0220855e+02
10.0   8.3759262e+01   3.9979442e+01   8.4356142e+01
12.5   6.9062494e+01   1.2363432e+02   7.1275742e+01
15.0   5.8750387e+01   5.8750387e+01   6.1704540e+01
17.5   5.1221575e+01   5.1221575e+01   5.4505779e+01
20.0   4.5517721e+01   4.5517721e+01   4.8944533e+01


==> data/prob1/case1/noise_reduc_dist_prob1_case1.dat <==
samples	improvement	class
 1.0000000e+00   9.9451393e+01   0.0000000e+00
   2.0000000e+00   9.7625121e+01   0.0000000e+00
   3.0000000e+00   8.4932394e+01   0.0000000e+00
   4.0000000e+00   4.8565440e+01   0.0000000e+00
   5.0000000e+00   9.1236774e+01   0.0000000e+00
   6.0000000e+00   8.2703357e+01   0.0000000e+00
   7.0000000e+00   9.9963836e+01   0.0000000e+00
   8.0000000e+00   9.5167632e+01   0.0000000e+00
   9.0000000e+00   9.0042475e+01   0.0000000e+00
   1.0000000e+01   8.4474157e+01   0.0000000e+00
   1.1000000e+01   8.9944879e+01   0.0000000e+00
   1.2000000e+01   9.4777505e+01   0.0000000e+00
   1.3000000e+01   8.5928938e+01   0.0000000e+00
   1.4000000e+01   9.9621292e+01   0.0000000e+00
   1.5000000e+01   9.4006409e+01   0.0000000e+00
   1.6000000e+01   9.5969986e+01   0.0000000e+00
   1.7000000e+01   9.4903583e+01   0.0000000e+00
   1.8000000e+01   9.9275742e+01   0.0000000e+00
   1.9000000e+01   8.6439007e+01   0.0000000e+00
   2.0000000e+01   9.6233687e+01   0.0000000e+00
   2.1000000e+01   9.8276351e+01   0.0000000e+00
   2.2000000e+01   8.6677379e+01   0.0000000e+00
   2.3000000e+01   8.9470777e+01   0.0000000e+00
   2.4000000e+01   9.8686664e+01   0.0000000e+00
   2.5000000e+01   7.3277881e+01   0.0000000e+00
   2.6000000e+01   9.8210674e+01   0.0000000e+00
   2.7000000e+01   9.5947161e+01   0.0000000e+00
   2.8000000e+01   7.6629635e+01   0.0000000e+00
   2.9000000e+01   8.6838952e+01   0.0000000e+00
   3.0000000e+01   9.9805080e+01   0.0000000e+00
   3.1000000e+01   9.3193106e+01   0.0000000e+00
   3.2000000e+01   8.5009082e+01   0.0000000e+00
   3.3000000e+01   9.1468652e+01   0.0000000e+00
   3.4000000e+01   9.9857796e+01   0.0000000e+00
   3.5000000e+01   8.7807651e+01   0.0000000e+00
   3.6000000e+01   9.4117242e+01   0.0000000e+00
   3.7000000e+01   9.4198816e+01   0.0000000e+00
   3.8000000e+01   9.6060148e+01   0.0000000e+00
   3.9000000e+01   9.6610521e+01   0.0000000e+00
   4.0000000e+01   9.6608235e+01   0.0000000e+00
   4.1000000e+01   9.8360189e+01   0.0000000e+00
   4.2000000e+01   9.3399813e+01   0.0000000e+00
   4.3000000e+01   9.2585565e+01   0.0000000e+00
   4.4000000e+01   6.4928338e+01   0.0000000e+00
   4.5000000e+01   6.8286852e+01   0.0000000e+00
   4.6000000e+01   9.5897702e+01   0.0000000e+00
   4.7000000e+01   9.9169953e+01   0.0000000e+00
   4.8000000e+01   9.8429781e+01   0.0000000e+00
   4.9000000e+01   9.5868055e+01   0.0000000e+00
   5.0000000e+01   9.8532529e+01   0.0000000e+00
   5.1000000e+01   9.9532568e+01   0.0000000e+00
   5.2000000e+01   9.1215523e+01   0.0000000e+00
   5.3000000e+01   6.6213585e+01   0.0000000e+00
   5.4000000e+01   9.0373195e+01   0.0000000e+00
   5.5000000e+01   9.0945270e+01   0.0000000e+00
   5.6000000e+01   9.6281414e+01   0.0000000e+00
   5.7000000e+01   9.8814356e+01   0.0000000e+00
   5.8000000e+01   8.9947512e+01   0.0000000e+00
   5.9000000e+01   9.4120360e+01   0.0000000e+00
   6.0000000e+01   9.6890520e+01   0.0000000e+00
   6.1000000e+01   2.1385022e+01   0.0000000e+00
   6.2000000e+01   9.4987639e+01   0.0000000e+00
   6.3000000e+01   9.8474387e+01   0.0000000e+00
   6.4000000e+01   9.8740024e+01   0.0000000e+00
   6.5000000e+01   8.5697897e+01   0.0000000e+00
   6.6000000e+01   9.7954811e+01   0.0000000e+00
   6.7000000e+01   9.7938389e+01   0.0000000e+00
   6.8000000e+01   8.0788650e+01   0.0000000e+00
   6.9000000e+01   9.8653434e+01   0.0000000e+00
   7.0000000e+01   9.6132323e+01   0.0000000e+00
   7.1000000e+01   9.0970715e+01   0.0000000e+00
   7.2000000e+01   8.6857124e+01   0.0000000e+00
   7.3000000e+01   8.5900929e+01   0.0000000e+00
   7.4000000e+01   8.5084288e+01   0.0000000e+00
   7.5000000e+01   8.0076979e+01   0.0000000e+00
   7.6000000e+01   9.8467987e+01   0.0000000e+00
   7.7000000e+01   8.8796574e+01   0.0000000e+00
   7.8000000e+01   9.4317857e+01   0.0000000e+00
   7.9000000e+01   6.1636995e+01   0.0000000e+00
   8.0000000e+01   9.0067417e+01   0.0000000e+00
   8.1000000e+01   8.1465138e+01   0.0000000e+00
   8.2000000e+01   9.8711453e+01   0.0000000e+00
   8.3000000e+01   8.6622534e+01   0.0000000e+00
   8.4000000e+01   7.0543834e+01   0.0000000e+00
   8.5000000e+01   8.0342727e+01   0.0000000e+00
   8.6000000e+01   9.9916130e+01   0.0000000e+00
   8.7000000e+01   9.6312626e+01   0.0000000e+00
   8.8000000e+01   9.7756856e+01   0.0000000e+00
   8.9000000e+01   9.0828246e+01   0.0000000e+00
   9.0000000e+01   9.9327661e+01   0.0000000e+00
   9.1000000e+01   8.8288302e+01   0.0000000e+00
   9.2000000e+01   9.9825582e+01   0.0000000e+00
   9.3000000e+01   9.3509611e+01   0.0000000e+00
   9.4000000e+01   9.5084800e+01   0.0000000e+00
   9.5000000e+01   9.9797584e+01   0.0000000e+00
   9.6000000e+01   9.9350050e+01   0.0000000e+00
   9.7000000e+01   9.8600451e+01   0.0000000e+00
   9.8000000e+01   8.9140942e+01   0.0000000e+00
   9.9000000e+01   9.9573038e+01   0.0000000e+00
   1.0000000e+02   9.9477427e+01   0.0000000e+00


==> data/prob1/case1/prob1_case1_testsample_20.dat <==
x	V	Vnoisy	Vae	Vbrute
   1   4.6057000e-02   7.5813000e-02   3.8587533e-02   4.2847671e-02
   2   9.4065000e-02  -8.8100000e-02   8.1628517e-02   8.7989540e-02
   3   1.4402200e-01   2.6615000e-01   1.3037355e-01   1.3542561e-01
   4   1.9593000e-01   2.2414800e-01   1.7153719e-01   1.8515587e-01
   5   2.4978700e-01   1.9535400e-01   2.2626084e-01   2.3718034e-01
   6   3.0559500e-01   1.7918400e-01   2.7944269e-01   2.9149900e-01
   7   3.6335300e-01   2.0137200e-01   3.3577308e-01   3.4811186e-01
   8   4.2306100e-01   5.7386900e-01   3.9977830e-01   4.0701891e-01
   9   4.8471900e-01   5.5694600e-01   4.6249815e-01   4.6822017e-01
   10   5.4832700e-01   4.6915800e-01   5.2431049e-01   5.3171562e-01
   11   6.1388600e-01   5.8376600e-01   5.9048936e-01   5.9750527e-01
   12   6.8139400e-01   6.9966400e-01   6.5299092e-01   6.6558912e-01
   13   7.5085300e-01   6.5831900e-01   7.2968120e-01   7.3596717e-01
   14   8.2226100e-01   8.9556200e-01   8.0685089e-01   8.0863941e-01
   15   8.9562000e-01   8.9339200e-01   8.8760852e-01   8.8360586e-01
   16   9.7092900e-01   9.3323200e-01   9.6338471e-01   9.6086650e-01
   17   1.0481880e+00   1.1297720e+00   1.0441430e+00   1.0404213e+00
   18   1.1273970e+00   1.0014250e+00   1.1304069e+00   1.1222704e+00
   19   1.2085560e+00   1.3301450e+00   1.2216807e+00   1.2064136e+00
   20   1.2916650e+00   1.2073480e+00   1.3059057e+00   1.2928510e+00


==> data/prob1/case1/prob1_case1_testsample_70.dat <==
x	V	Vnoisy	Vae	Vbrute   
5.0000000e-02   4.5441000e-02   5.4507000e-02   4.6090444e-02   4.8769495e-02
   1.0000000e-01   9.3369000e-02   1.0108600e-01   9.4888235e-02   9.9259389e-02
   1.5000000e-01   1.4378300e-01   1.4312700e-01   1.4568052e-01   1.5146968e-01
   2.0000000e-01   1.9668500e-01   1.1371800e-01   2.0056815e-01   2.0540037e-01
   2.5000000e-01   2.5207300e-01   2.7708500e-01   2.5704167e-01   2.6105146e-01
   3.0000000e-01   3.0994800e-01   2.5873400e-01   3.1322787e-01   3.1842295e-01
   3.5000000e-01   3.7030900e-01   2.7121200e-01   3.7224504e-01   3.7751484e-01
   4.0000000e-01   4.3315800e-01   5.5060000e-01   4.3452083e-01   4.3832712e-01
   4.5000000e-01   4.9849300e-01   5.3852000e-01   4.9992332e-01   5.0085980e-01
   5.0000000e-01   5.6631500e-01   6.6606300e-01   5.6191633e-01   5.6511289e-01
   5.5000000e-01   6.3662400e-01   7.1788000e-01   6.2896586e-01   6.3108637e-01
   6.0000000e-01   7.0942000e-01   7.7761500e-01   7.0230107e-01   6.9878025e-01
   6.5000000e-01   7.8470200e-01   6.9092800e-01   7.7124431e-01   7.6819452e-01
   7.0000000e-01   8.6247200e-01   8.8912400e-01   8.4651137e-01   8.3932920e-01
   7.5000000e-01   9.4272800e-01   8.0016800e-01   9.2126164e-01   9.1218428e-01
   8.0000000e-01   1.0254710e+00   6.9811400e-01   9.9968276e-01   9.8675975e-01
   8.5000000e-01   1.1107000e+00   1.1780400e+00   1.0775312e+00   1.0630556e+00
   9.0000000e-01   1.1984170e+00   1.2429830e+00   1.1612764e+00   1.1410719e+00
   9.5000000e-01   1.2886200e+00   1.1708960e+00   1.2461195e+00   1.2208086e+00
   1.0000000e+00   1.3813100e+00   1.3541950e+00   1.3336981e+00   1.3022656e+00


==> data/welldata/por_data1.dat <==
sno	noisefree	noisy	corrected	error_noisy	error_corrected
   1.0000000e+00   8.5132000e-01   8.5132000e-01   9.1781131e-01   0.0000000e+00  -6.6491305e-02
   2.0000000e+00   9.7263000e-01   9.7263000e-01   8.8340985e-01   0.0000000e+00   8.9220154e-02
   3.0000000e+00   7.9955000e-01   7.9955000e-01   8.5412851e-01   0.0000000e+00  -5.4578506e-02
   4.0000000e+00   7.7730000e-01   7.7730000e-01   8.5553437e-01   0.0000000e+00  -7.8234366e-02
   5.0000000e+00   8.4802000e-01   8.4802000e-01   8.3097071e-01   0.0000000e+00   1.7049290e-02
   6.0000000e+00   8.8612000e-01   8.8612000e-01   8.2599961e-01   0.0000000e+00   6.0120389e-02
   7.0000000e+00   7.9288000e-01   7.9288000e-01   8.2973885e-01   0.0000000e+00  -3.6858848e-02
   8.0000000e+00   7.6451000e-01   7.6451000e-01   8.1212887e-01   0.0000000e+00  -4.7618865e-02
   9.0000000e+00   7.9335000e-01   7.9335000e-01   7.7079938e-01   0.0000000e+00   2.2550616e-02
   1.0000000e+01   7.3275000e-01   7.3275000e-01   7.7171578e-01   0.0000000e+00  -3.8965778e-02
   1.1000000e+01   8.1561000e-01   8.1561000e-01   7.8076849e-01   0.0000000e+00   3.4841506e-02
   1.2000000e+01   7.9756000e-01   7.9756000e-01   7.9965133e-01   0.0000000e+00  -2.0913253e-03
   1.3000000e+01   8.5166000e-01   8.5166000e-01   8.1397862e-01   0.0000000e+00   3.7681376e-02
   1.4000000e+01   7.8276000e-01   7.8276000e-01   8.0238683e-01   0.0000000e+00  -1.9626830e-02
   1.5000000e+01   7.4572000e-01   7.4572000e-01   8.0404185e-01   0.0000000e+00  -5.8321853e-02
   1.6000000e+01   8.2205000e-01   8.2205000e-01   7.9613175e-01   0.0000000e+00   2.5918251e-02
   1.7000000e+01   8.1994000e-01   8.1994000e-01   7.7699766e-01   0.0000000e+00   4.2942335e-02
   1.8000000e+01   7.0331000e-01   7.0331000e-01   7.7127927e-01   0.0000000e+00  -6.7969268e-02
   1.9000000e+01   7.1915000e-01   7.1915000e-01   7.3294302e-01   0.0000000e+00  -1.3793021e-02
   2.0000000e+01   6.6971000e-01   6.6971000e-01   7.1586213e-01   0.0000000e+00  -4.6152127e-02
   2.1000000e+01   7.3595000e-01   7.3595000e-01   7.3831504e-01   0.0000000e+00  -2.3650431e-03
   2.2000000e+01   8.0783000e-01   8.0783000e-01   7.3520604e-01   0.0000000e+00   7.2623962e-02
   2.3000000e+01   7.3454000e-01   7.3454000e-01   7.4191361e-01   0.0000000e+00  -7.3736060e-03
   2.4000000e+01   7.1521000e-01   7.1521000e-01   7.4142698e-01   0.0000000e+00  -2.6216979e-02
   2.5000000e+01   7.7607000e-01   7.7607000e-01   7.2183896e-01   0.0000000e+00   5.4231044e-02
   2.6000000e+01   7.2107000e-01   7.2107000e-01   7.2053739e-01   0.0000000e+00   5.3261298e-04
   2.7000000e+01   7.1384000e-01   7.1384000e-01   7.0299078e-01   0.0000000e+00   1.0849224e-02
   2.8000000e+01   6.3344000e-01   6.3344000e-01   6.7510457e-01   0.0000000e+00  -4.1664572e-02
   2.9000000e+01   6.3287000e-01   6.3287000e-01   6.9236707e-01   0.0000000e+00  -5.9497071e-02
   3.0000000e+01   7.8002000e-01   7.8002000e-01   6.9460104e-01   0.0000000e+00   8.5418956e-02
   3.1000000e+01   7.0814000e-01   7.0814000e-01   7.3559244e-01   0.0000000e+00  -2.7452436e-02
   3.2000000e+01   7.7176000e-01   7.7176000e-01   8.0795573e-01   0.0000000e+00  -3.6195733e-02
   3.3000000e+01   9.1286000e-01   9.1286000e-01   8.0867745e-01   0.0000000e+00   1.0418255e-01
   3.4000000e+01   8.0262000e-01   8.0262000e-01   8.4888403e-01   0.0000000e+00  -4.6264030e-02
   3.5000000e+01   8.9760000e-01   8.9760000e-01   8.5998398e-01   0.0000000e+00   3.7616021e-02
   3.6000000e+01   8.2686000e-01   8.2686000e-01   8.3993118e-01   0.0000000e+00  -1.3071177e-02
   3.7000000e+01   8.7240000e-01   8.7240000e-01   8.2289310e-01   0.0000000e+00   4.9506899e-02
   3.8000000e+01   7.1939000e-01   7.1939000e-01   7.8248438e-01   0.0000000e+00  -6.3094383e-02
   3.9000000e+01   7.1826000e-01   7.1826000e-01   7.9907608e-01   0.0000000e+00  -8.0816079e-02
   4.0000000e+01   8.8577000e-01   8.8577000e-01   7.8502992e-01   0.0000000e+00   1.0074008e-01
   4.1000000e+01   7.9853000e-01   7.9853000e-01   7.5601301e-01   0.0000000e+00   4.2516990e-02
   4.2000000e+01   6.0929000e-01   6.0929000e-01   7.5291576e-01   0.0000000e+00  -1.4362576e-01
   4.3000000e+01   6.9949000e-01   6.9949000e-01   7.0803527e-01   0.0000000e+00  -8.5452719e-03
   4.4000000e+01   7.1167000e-01   7.1167000e-01   6.7246826e-01   0.0000000e+00   3.9201738e-02
   4.5000000e+01   6.5467000e-01   6.5467000e-01   6.8710355e-01   0.0000000e+00  -3.2433546e-02
   4.6000000e+01   6.6990000e-01   6.6990000e-01   6.8670529e-01   0.0000000e+00  -1.6805285e-02
   4.7000000e+01   7.2148000e-01   7.2148000e-01   6.9528335e-01   0.0000000e+00   2.6196648e-02
   4.8000000e+01   7.5300000e-01   7.5300000e-01   7.1171474e-01   0.0000000e+00   4.1285258e-02
   4.9000000e+01   7.3206000e-01   7.3206000e-01   7.1061585e-01   0.0000000e+00   2.1444150e-02
   5.0000000e+01   6.7922000e-01   6.7922000e-01   7.0348076e-01   0.0000000e+00  -2.4260755e-02
   5.1000000e+01   6.6558000e-01   6.6558000e-01   6.9131655e-01   0.0000000e+00  -2.5736547e-02
   5.2000000e+01   7.1987000e-01   7.1987000e-01   6.8718218e-01   0.0000000e+00   3.2687819e-02
   5.3000000e+01   7.0737000e-01   7.0737000e-01   7.3003134e-01   0.0000000e+00  -2.2661335e-02
   5.4000000e+01   8.2152000e-01   8.2152000e-01   7.3952217e-01   0.0000000e+00   8.1997832e-02
   5.5000000e+01   7.2144000e-01   7.2144000e-01   7.4307020e-01   0.0000000e+00  -2.1630204e-02
   5.6000000e+01   7.1174000e-01   7.1174000e-01   7.3097593e-01   0.0000000e+00  -1.9235927e-02
   5.7000000e+01   6.6115000e-01   6.6115000e-01   6.9832640e-01   0.0000000e+00  -3.7176401e-02
   5.8000000e+01   6.9112000e-01   6.9112000e-01   6.9656021e-01   0.0000000e+00  -5.4402108e-03
   5.9000000e+01   6.9878000e-01   6.9878000e-01   7.0346061e-01   0.0000000e+00  -4.6806127e-03
   6.0000000e+01   7.5264000e-01   7.5264000e-01   7.1109659e-01   0.0000000e+00   4.1543414e-02
   6.1000000e+01   7.0866000e-01   7.0866000e-01   7.0553527e-01   0.0000000e+00   3.1247255e-03
   6.2000000e+01   6.8482000e-01   6.8482000e-01   7.0759733e-01   0.0000000e+00  -2.2777327e-02
   6.3000000e+01   7.1968000e-01   7.1968000e-01   7.0822966e-01   0.0000000e+00   1.1450342e-02
   6.4000000e+01   7.6295000e-01   7.6295000e-01   6.9895885e-01   0.0000000e+00   6.3991150e-02
   6.5000000e+01   6.6355000e-01   6.6355000e-01   7.0499395e-01   0.0000000e+00  -4.1443954e-02
   6.6000000e+01   6.8676000e-01   6.8676000e-01   7.1581741e-01   0.0000000e+00  -2.9057407e-02
   6.7000000e+01   7.6272000e-01   7.6272000e-01   7.3175188e-01   0.0000000e+00   3.0968123e-02
   6.8000000e+01   7.9876000e-01   7.9876000e-01   7.6063686e-01   0.0000000e+00   3.8123138e-02
   6.9000000e+01   7.7031000e-01   7.7031000e-01   7.6682455e-01   0.0000000e+00   3.4854542e-03
   7.0000000e+01   7.1389000e-01   7.1389000e-01   7.4787995e-01   0.0000000e+00  -3.3989952e-02
   7.1000000e+01   6.8844000e-01   6.8844000e-01   7.2238131e-01   0.0000000e+00  -3.3941309e-02
   7.2000000e+01   7.0035000e-01   7.0035000e-01   7.1096830e-01   0.0000000e+00  -1.0618295e-02
   7.3000000e+01   7.0820000e-01   7.0820000e-01   7.0833420e-01   0.0000000e+00  -1.3419922e-04
   7.4000000e+01   7.2107000e-01   7.2107000e-01   7.0416024e-01   0.0000000e+00   1.6909765e-02
   7.5000000e+01   6.7992000e-01   6.7992000e-01   6.9933550e-01   0.0000000e+00  -1.9415504e-02
   7.6000000e+01   6.8187000e-01   6.8187000e-01   6.9967659e-01   0.0000000e+00  -1.7806592e-02
   7.7000000e+01   7.0078000e-01   7.0078000e-01   6.9460567e-01   0.0000000e+00   6.1743279e-03
   7.8000000e+01   7.0304000e-01   7.0304000e-01   6.9638805e-01   0.0000000e+00   6.6519478e-03
   7.9000000e+01   6.6646000e-01   6.6646000e-01   6.9184574e-01   0.0000000e+00  -2.5385739e-02
   8.0000000e+01   6.7961000e-01   6.7961000e-01   7.0232637e-01   0.0000000e+00  -2.2716371e-02
   8.1000000e+01   7.4794000e-01   7.4794000e-01   7.1744095e-01   0.0000000e+00   3.0499054e-02
   8.2000000e+01   7.4354000e-01   7.4354000e-01   7.1037218e-01   0.0000000e+00   3.3167816e-02
   8.3000000e+01   6.6098000e-01   6.6098000e-01   7.0628626e-01   0.0000000e+00  -4.5306264e-02
   8.4000000e+01   6.4412000e-01   6.4412000e-01   6.8860433e-01   0.0000000e+00  -4.4484330e-02
   8.5000000e+01   6.7014000e-01   6.7014000e-01   6.8845253e-01   0.0000000e+00  -1.8312526e-02
   8.6000000e+01   7.5444000e-01   7.5444000e-01   6.9467483e-01   0.0000000e+00   5.9765171e-02
   8.7000000e+01   6.5344000e-01   6.5344000e-01   7.0839477e-01   0.0000000e+00  -5.4954774e-02
   8.8000000e+01   7.1139000e-01   7.1139000e-01   7.0153722e-01   0.0000000e+00   9.8527780e-03
   8.9000000e+01   6.8048000e-01   6.8048000e-01   6.6678554e-01   0.0000000e+00   1.3694460e-02
   9.0000000e+01   6.2966000e-01   6.2966000e-01   6.6696850e-01   0.0000000e+00  -3.7308497e-02
   9.1000000e+01   6.7576000e-01   6.7576000e-01   6.6073777e-01   0.0000000e+00   1.5022226e-02
   9.2000000e+01   6.7920000e-01   6.7920000e-01   6.8679275e-01   0.0000000e+00  -7.5927471e-03
   9.3000000e+01   7.5436000e-01   7.5436000e-01   7.0628491e-01   0.0000000e+00   4.8075094e-02
   9.4000000e+01   6.8094000e-01   6.8094000e-01   7.1780004e-01   0.0000000e+00  -3.6860037e-02
   9.5000000e+01   7.2582000e-01   7.2582000e-01   7.4101562e-01   0.0000000e+00  -1.5195622e-02
   9.6000000e+01   7.8177000e-01   7.8177000e-01   7.2009295e-01   0.0000000e+00   6.1677052e-02
   9.7000000e+01   7.0394000e-01   7.0394000e-01   7.1398151e-01   0.0000000e+00  -1.0041513e-02
   9.8000000e+01   6.8717000e-01   6.8717000e-01   7.1906605e-01   0.0000000e+00  -3.1896051e-02
   9.9000000e+01   7.5440000e-01   7.5440000e-01   7.1130088e-01   0.0000000e+00   4.3099116e-02
   1.0000000e+02   7.4417000e-01   7.4417000e-01   7.1528021e-01   0.0000000e+00   2.8889793e-02
   1.0100000e+02   7.0153000e-01   7.0153000e-01   6.9840969e-01   0.0000000e+00   3.1203083e-03
   1.0200000e+02   6.1616000e-01   6.1616000e-01   6.6885560e-01   0.0000000e+00  -5.2695600e-02
   1.0300000e+02   6.1996000e-01   6.1996000e-01   6.6146118e-01   0.0000000e+00  -4.1501178e-02
   1.0400000e+02   7.3861000e-01   7.3861000e-01   6.6333638e-01   0.0000000e+00   7.5273619e-02
   1.0500000e+02   7.2894000e-01   7.2894000e-01   7.0312272e-01   0.0000000e+00   2.5817282e-02
   1.0600000e+02   7.4541000e-01   7.4541000e-01   7.0875642e-01   0.0000000e+00   3.6653578e-02
   1.0700000e+02   6.3953000e-01   6.3953000e-01   7.1093587e-01   0.0000000e+00  -7.1405865e-02
   1.0800000e+02   7.1196000e-01   7.1196000e-01   7.0594888e-01   0.0000000e+00   6.0111246e-03
   1.0900000e+02   6.7997000e-01   6.7997000e-01   7.0680203e-01   0.0000000e+00  -2.6832032e-02
   1.1000000e+02   7.6094000e-01   7.6094000e-01   7.1422094e-01   0.0000000e+00   4.6719063e-02
   1.1100000e+02   6.5768000e-01   6.5768000e-01   6.9107137e-01   0.0000000e+00  -3.3391368e-02
   1.1200000e+02   6.2165000e-01   6.2165000e-01   7.0358322e-01   0.0000000e+00  -8.1933224e-02
   1.1300000e+02   7.1680000e-01   7.1680000e-01   6.9045712e-01   0.0000000e+00   2.6342884e-02
   1.1400000e+02   7.3477000e-01   7.3477000e-01   7.0516543e-01   0.0000000e+00   2.9604575e-02
   1.1500000e+02   7.1425000e-01   7.1425000e-01   7.1532775e-01   0.0000000e+00  -1.0777510e-03
   1.1600000e+02   6.7435000e-01   6.7435000e-01   7.2637699e-01   0.0000000e+00  -5.2026994e-02
   1.1700000e+02   7.6095000e-01   7.6095000e-01   7.3109247e-01   0.0000000e+00   2.9857527e-02
   1.1800000e+02   7.2979000e-01   7.2979000e-01   7.2017150e-01   0.0000000e+00   9.6185020e-03
   1.1900000e+02   6.8802000e-01   6.8802000e-01   7.3420351e-01   0.0000000e+00  -4.6183513e-02
   1.2000000e+02   7.2194000e-01   7.2194000e-01   7.1084650e-01   0.0000000e+00   1.1093500e-02
   1.2100000e+02   7.0199000e-01   7.0199000e-01   7.0181198e-01   0.0000000e+00   1.7802068e-04
   1.2200000e+02   6.9499000e-01   6.9499000e-01   7.1994087e-01   0.0000000e+00  -2.4950873e-02
   1.2300000e+02   7.4148000e-01   7.4148000e-01   7.1289527e-01   0.0000000e+00   2.8584730e-02
   1.2400000e+02   7.0401000e-01   7.0401000e-01   7.1586787e-01   0.0000000e+00  -1.1857871e-02
   1.2500000e+02   6.8596000e-01   6.8596000e-01   7.3126518e-01   0.0000000e+00  -4.5305182e-02
   1.2600000e+02   7.4570000e-01   7.4570000e-01   7.2520255e-01   0.0000000e+00   2.0497446e-02
   1.2700000e+02   7.3147000e-01   7.3147000e-01   7.1447974e-01   0.0000000e+00   1.6990255e-02
   1.2800000e+02   6.7595000e-01   6.7595000e-01   7.1579601e-01   0.0000000e+00  -3.9846015e-02
   1.2900000e+02   6.9931000e-01   6.9931000e-01   6.9760076e-01   0.0000000e+00   1.7092354e-03
   1.3000000e+02   7.0255000e-01   7.0255000e-01   7.1796273e-01   0.0000000e+00  -1.5412729e-02
   1.3100000e+02   8.1111000e-01   8.1111000e-01   7.2109863e-01   0.0000000e+00   9.0011371e-02
   1.3200000e+02   6.6976000e-01   6.6976000e-01   7.2664225e-01   0.0000000e+00  -5.6882254e-02
   1.3300000e+02   7.1862000e-01   7.1862000e-01   7.4650241e-01   0.0000000e+00  -2.7882406e-02
   1.3400000e+02   7.4548000e-01   7.4548000e-01   7.3330152e-01   0.0000000e+00   1.2178482e-02
   1.3500000e+02   7.4219000e-01   7.4219000e-01   7.5864861e-01   0.0000000e+00  -1.6458611e-02
   1.3600000e+02   7.6626000e-01   7.6626000e-01   7.4716175e-01   0.0000000e+00   1.9098252e-02
   1.3700000e+02   6.7938000e-01   6.7938000e-01   7.4357394e-01   0.0000000e+00  -6.4193943e-02
   1.3800000e+02   7.2943000e-01   7.2943000e-01   7.1551369e-01   0.0000000e+00   1.3916307e-02
   1.3900000e+02   6.4814000e-01   6.4814000e-01   6.8569294e-01   0.0000000e+00  -3.7552940e-02
   1.4000000e+02   6.8099000e-01   6.8099000e-01   6.6116517e-01   0.0000000e+00   1.9824835e-02
   1.4100000e+02   6.0210000e-01   6.0210000e-01   6.5469091e-01   0.0000000e+00  -5.2590911e-02
   1.4200000e+02   7.0650000e-01   7.0650000e-01   6.6721779e-01   0.0000000e+00   3.9282213e-02
   1.4300000e+02   7.0258000e-01   7.0258000e-01   6.7876340e-01   0.0000000e+00   2.3816602e-02
   1.4400000e+02   6.8973000e-01   6.8973000e-01   7.0288957e-01   0.0000000e+00  -1.3159566e-02
   1.4500000e+02   6.9460000e-01   6.9460000e-01   7.0393471e-01   0.0000000e+00  -9.3347092e-03
   1.4600000e+02   7.2472000e-01   7.2472000e-01   7.1151083e-01   0.0000000e+00   1.3209166e-02
   1.4700000e+02   7.2630000e-01   7.2630000e-01   6.9448242e-01   0.0000000e+00   3.1817583e-02
   1.4800000e+02   6.5838000e-01   6.5838000e-01   7.0644017e-01   0.0000000e+00  -4.8060167e-02
   1.4900000e+02   7.2410000e-01   7.2410000e-01   6.8292073e-01   0.0000000e+00   4.1179271e-02
   1.5000000e+02   6.3923000e-01   6.3923000e-01   6.5087630e-01   0.0000000e+00  -1.1646304e-02
   1.5100000e+02   6.2437000e-01   6.2437000e-01   6.3958007e-01   0.0000000e+00  -1.5210069e-02
   1.5200000e+02   5.9250000e-01   5.9250000e-01   6.1877629e-01   0.0000000e+00  -2.6276294e-02
   1.5300000e+02   6.5998000e-01   6.5998000e-01   6.2756026e-01   0.0000000e+00   3.2419742e-02
   1.5400000e+02   6.8519000e-01   6.8519000e-01   6.4992619e-01   0.0000000e+00   3.5263812e-02
   1.5500000e+02   7.0678000e-01   7.0678000e-01   6.7314982e-01   0.0000000e+00   3.3630175e-02
   1.5600000e+02   7.0091000e-01   7.0091000e-01   6.7380345e-01   0.0000000e+00   2.7106551e-02
   1.5700000e+02   6.6275000e-01   6.6275000e-01   6.7668653e-01   0.0000000e+00  -1.3936526e-02
   1.5800000e+02   7.0036000e-01   7.0036000e-01   6.8345261e-01   0.0000000e+00   1.6907389e-02
   1.5900000e+02   7.1441000e-01   7.1441000e-01   6.6988551e-01   0.0000000e+00   4.4524489e-02
   1.6000000e+02   6.4052000e-01   6.4052000e-01   6.8030502e-01   0.0000000e+00  -3.9785023e-02
   1.6100000e+02   6.8862000e-01   6.8862000e-01   6.8592035e-01   0.0000000e+00   2.6996541e-03
   1.6200000e+02   6.9331000e-01   6.9331000e-01   6.7855919e-01   0.0000000e+00   1.4750808e-02
   1.6300000e+02   6.9112000e-01   6.9112000e-01   6.9130288e-01   0.0000000e+00  -1.8288107e-04
   1.6400000e+02   6.8001000e-01   6.8001000e-01   6.9130167e-01   0.0000000e+00  -1.1291671e-02
   1.6500000e+02   6.9284000e-01   6.9284000e-01   6.8864787e-01   0.0000000e+00   4.1921346e-03
   1.6600000e+02   7.0853000e-01   7.0853000e-01   6.8282883e-01   0.0000000e+00   2.5701168e-02
   1.6700000e+02   6.6824000e-01   6.6824000e-01   6.7415532e-01   0.0000000e+00  -5.9153238e-03
   1.6800000e+02   6.3097000e-01   6.3097000e-01   6.7686306e-01   0.0000000e+00  -4.5893059e-02
   1.6900000e+02   6.8428000e-01   6.8428000e-01   6.7516545e-01   0.0000000e+00   9.1145507e-03
   1.7000000e+02   6.9512000e-01   6.9512000e-01   6.6624560e-01   0.0000000e+00   2.8874398e-02
   1.7100000e+02   6.4531000e-01   6.4531000e-01   6.6687903e-01   0.0000000e+00  -2.1569026e-02
   1.7200000e+02   6.4653000e-01   6.4653000e-01   6.5315008e-01   0.0000000e+00  -6.6200761e-03
   1.7300000e+02   6.3993000e-01   6.3993000e-01   6.5068918e-01   0.0000000e+00  -1.0759179e-02
   1.7400000e+02   6.7864000e-01   6.7864000e-01   6.6144107e-01   0.0000000e+00   1.7198928e-02
   1.7500000e+02   6.8843000e-01   6.8843000e-01   6.6404356e-01   0.0000000e+00   2.4386440e-02
   1.7600000e+02   6.3962000e-01   6.3962000e-01   6.5168163e-01   0.0000000e+00  -1.2061632e-02
   1.7700000e+02   6.1573000e-01   6.1573000e-01   6.3204910e-01   0.0000000e+00  -1.6319097e-02
   1.7800000e+02   6.1419000e-01   6.1419000e-01   6.1985620e-01   0.0000000e+00  -5.6662017e-03
   1.7900000e+02   6.4255000e-01   6.4255000e-01   6.0673023e-01   0.0000000e+00   3.5819772e-02
   1.8000000e+02   6.2246000e-01   6.2246000e-01   6.0624333e-01   0.0000000e+00   1.6216667e-02
   1.8100000e+02   5.8941000e-01   5.8941000e-01   6.0857743e-01   0.0000000e+00  -1.9167430e-02
   1.8200000e+02   6.0236000e-01   6.0236000e-01   5.9946273e-01   0.0000000e+00   2.8972680e-03
   1.8300000e+02   6.1016000e-01   6.1016000e-01   6.0618452e-01   0.0000000e+00   3.9754769e-03
   1.8400000e+02   6.1476000e-01   6.1476000e-01   6.3967730e-01   0.0000000e+00  -2.4917302e-02
   1.8500000e+02   7.1851000e-01   7.1851000e-01   6.7195311e-01   0.0000000e+00   4.6556887e-02
   1.8600000e+02   7.2404000e-01   7.2404000e-01   6.7933618e-01   0.0000000e+00   4.4703819e-02
   1.8700000e+02   6.3918000e-01   6.3918000e-01   6.9198860e-01   0.0000000e+00  -5.2808601e-02
   1.8800000e+02   6.6857000e-01   6.6857000e-01   6.8820491e-01   0.0000000e+00  -1.9634905e-02
   1.8900000e+02   6.9407000e-01   6.9407000e-01   7.0592018e-01   0.0000000e+00  -1.1850178e-02
   1.9000000e+02   7.8375000e-01   7.8375000e-01   7.2455014e-01   0.0000000e+00   5.9199856e-02
   1.9100000e+02   6.7772000e-01   6.7772000e-01   7.1405597e-01   0.0000000e+00  -3.6335972e-02
   1.9200000e+02   6.2998000e-01   6.2998000e-01   6.9285299e-01   0.0000000e+00  -6.2872986e-02
   1.9300000e+02   6.2830000e-01   6.2830000e-01   6.3451819e-01   0.0000000e+00  -6.2181871e-03
   1.9400000e+02   5.8690000e-01   5.8690000e-01   6.2588810e-01   0.0000000e+00  -3.8988098e-02
   1.9500000e+02   6.6402000e-01   6.6402000e-01   6.0118526e-01   0.0000000e+00   6.2834742e-02
   1.9600000e+02   5.6064000e-01   5.6064000e-01   5.8994985e-01   0.0000000e+00  -2.9309853e-02
   1.9700000e+02   6.0518000e-01   6.0518000e-01   5.8340544e-01   0.0000000e+00   2.1774557e-02
   1.9800000e+02   5.2628000e-01   5.2628000e-01   5.8663548e-01   0.0000000e+00  -6.0355477e-02
   1.9900000e+02   6.8134000e-01   6.8134000e-01   6.1995769e-01   0.0000000e+00   6.1382312e-02
   2.0000000e+02   6.8662000e-01   6.8662000e-01   6.3402288e-01   0.0000000e+00   5.2597122e-02
   2.0100000e+02   6.4778000e-01   6.4778000e-01   6.7165523e-01   0.0000000e+00  -2.3875226e-02
   2.0200000e+02   6.9816000e-01   6.9816000e-01   6.6449998e-01   0.0000000e+00   3.3660024e-02
   2.0300000e+02   6.3703000e-01   6.3703000e-01   6.4256118e-01   0.0000000e+00  -5.5311778e-03
   2.0400000e+02   6.1109000e-01   6.1109000e-01   6.4534941e-01   0.0000000e+00  -3.4259408e-02
   2.0500000e+02   6.3590000e-01   6.3590000e-01   6.3162423e-01   0.0000000e+00   4.2757676e-03
   2.0600000e+02   6.3910000e-01   6.3910000e-01   6.3143982e-01   0.0000000e+00   7.6601751e-03
   2.0700000e+02   6.2698000e-01   6.2698000e-01   6.5089298e-01   0.0000000e+00  -2.3912983e-02
   2.0800000e+02   6.7431000e-01   6.7431000e-01   6.5464845e-01   0.0000000e+00   1.9661554e-02
   2.0900000e+02   6.6884000e-01   6.6884000e-01   6.2212122e-01   0.0000000e+00   4.6718778e-02
   2.1000000e+02   6.6609000e-01  -1.0000000e-01   5.9999116e-01   7.6609000e-01   6.6098839e-02
   2.1100000e+02   6.8225000e-01  -1.0000000e-01   5.8468905e-01   7.8225000e-01   9.7560951e-02
   2.1200000e+02   6.1979000e-01  -1.0000000e-01   5.4309246e-01   7.1979000e-01   7.6697542e-02
   2.1300000e+02   5.8631000e-01  -1.0000000e-01   5.9420640e-01   6.8631000e-01  -7.8963982e-03
   2.1400000e+02   6.8065000e-01  -1.0000000e-01   5.6675635e-01   7.8065000e-01   1.1389365e-01
   2.1500000e+02   5.7852000e-01  -1.0000000e-01   5.9980727e-01   6.7852000e-01  -2.1287272e-02
   2.1600000e+02   6.8277000e-01  -1.0000000e-01   6.1876233e-01   7.8277000e-01   6.4007667e-02
   2.1700000e+02   6.1698000e-01  -1.0000000e-01   6.0192204e-01   7.1698000e-01   1.5057960e-02
   2.1800000e+02   6.5480000e-01  -1.0000000e-01   6.6111272e-01   7.5480000e-01  -6.3127174e-03
   2.1900000e+02   6.1880000e-01  -1.0000000e-01   6.1795409e-01   7.1880000e-01   8.4591008e-04
   2.2000000e+02   6.6749000e-01  -1.0000000e-01   6.1525327e-01   7.6749000e-01   5.2236731e-02
   2.2100000e+02   6.3587000e-01  -1.0000000e-01   5.9456473e-01   7.3587000e-01   4.1305268e-02
   2.2200000e+02   6.2468000e-01  -1.0000000e-01   5.7552484e-01   7.2468000e-01   4.9155155e-02
   2.2300000e+02   5.9418000e-01  -1.0000000e-01   5.7936335e-01   6.9418000e-01   1.4816645e-02
   2.2400000e+02   5.5504000e-01  -1.0000000e-01   5.6652827e-01   6.5504000e-01  -1.1488275e-02
   2.2500000e+02   6.5709000e-01  -1.0000000e-01   5.4623827e-01   7.5709000e-01   1.1085173e-01
   2.2600000e+02   6.0713000e-01  -1.0000000e-01   5.3144105e-01   7.0713000e-01   7.5688954e-02
   2.2700000e+02   6.2885000e-01  -1.0000000e-01   5.0555118e-01   7.2885000e-01   1.2329882e-01
   2.2800000e+02   6.2885000e-01  -1.0000000e-01   5.2668096e-01   7.2885000e-01   1.0216904e-01
   2.2900000e+02   6.4544000e-01  -1.0000000e-01   5.3962045e-01   7.4544000e-01   1.0581955e-01
   2.3000000e+02   6.2443000e-01  -1.0000000e-01   5.5158893e-01   7.2443000e-01   7.2841072e-02
   2.3100000e+02   7.2506000e-01  -1.0000000e-01   5.7756819e-01   8.2506000e-01   1.4749181e-01
   2.3200000e+02   7.0357000e-01  -1.0000000e-01   5.9586233e-01   8.0357000e-01   1.0770767e-01
   2.3300000e+02   6.3093000e-01  -1.0000000e-01   6.1772715e-01   7.3093000e-01   1.3202849e-02
   2.3400000e+02   6.3591000e-01  -1.0000000e-01   6.0835887e-01   7.3591000e-01   2.7551131e-02
   2.3500000e+02   6.1357000e-01  -1.0000000e-01   6.1373773e-01   7.1357000e-01  -1.6773377e-04
   2.3600000e+02   5.5572000e-01  -1.0000000e-01   5.7456993e-01   6.5572000e-01  -1.8849928e-02
   2.3700000e+02   6.5727000e-01  -1.0000000e-01   5.8251415e-01   7.5727000e-01   7.4755852e-02
   2.3800000e+02   6.5302000e-01  -1.0000000e-01   5.9127879e-01   7.5302000e-01   6.1741207e-02
   2.3900000e+02   5.8615000e-01  -1.0000000e-01   5.9257125e-01   6.8615000e-01  -6.4212528e-03
   2.4000000e+02   6.4645000e-01  -1.0000000e-01   6.3491207e-01   7.4645000e-01   1.1537927e-02
   2.4100000e+02   6.9836000e-01   6.9836000e-01   6.3263234e-01   0.0000000e+00   6.5727657e-02
   2.4200000e+02   6.4232000e-01   6.4232000e-01   6.4236322e-01   0.0000000e+00  -4.3218897e-05
   2.4300000e+02   6.3952000e-01   6.3952000e-01   6.4781441e-01   0.0000000e+00  -8.2944052e-03
   2.4400000e+02   6.4654000e-01   6.4654000e-01   6.2534560e-01   0.0000000e+00   2.1194397e-02
   2.4500000e+02   6.0720000e-01   6.0720000e-01   6.2496449e-01   0.0000000e+00  -1.7764487e-02
   2.4600000e+02   6.2733000e-01   6.2733000e-01   6.3602356e-01   0.0000000e+00  -8.6935571e-03
   2.4700000e+02   6.9409000e-01   6.9409000e-01   6.2298881e-01   0.0000000e+00   7.1101194e-02
   2.4800000e+02   5.8950000e-01   5.8950000e-01   6.1431525e-01   0.0000000e+00  -2.4815249e-02
   2.4900000e+02   5.7969000e-01   5.7969000e-01   5.9168577e-01   0.0000000e+00  -1.1995775e-02
   2.5000000e+02   5.5731000e-01   5.5731000e-01   5.5482056e-01   0.0000000e+00   2.4894390e-03
   2.5100000e+02   5.4926000e-01   5.4926000e-01   5.6348319e-01   0.0000000e+00  -1.4223193e-02
   2.5200000e+02   5.9454000e-01   5.9454000e-01   5.7992898e-01   0.0000000e+00   1.4611019e-02
   2.5300000e+02   6.3901000e-01   6.3901000e-01   5.9408273e-01   0.0000000e+00   4.4927269e-02
   2.5400000e+02   6.2968000e-01   6.2968000e-01   6.0867288e-01   0.0000000e+00   2.1007116e-02
   2.5500000e+02   5.9432000e-01   5.9432000e-01   6.1045506e-01   0.0000000e+00  -1.6135063e-02
   2.5600000e+02   6.2162000e-01   6.2162000e-01   5.9809354e-01   0.0000000e+00   2.3526459e-02
   2.5700000e+02   5.9386000e-01   5.9386000e-01   5.9321001e-01   0.0000000e+00   6.4998635e-04
   2.5800000e+02   5.6935000e-01   5.6935000e-01   5.8860709e-01   0.0000000e+00  -1.9257085e-02
   2.5900000e+02   5.7479000e-01   5.7479000e-01   5.8555507e-01   0.0000000e+00  -1.0765070e-02
   2.6000000e+02   6.1659000e-01   6.1659000e-01   5.9497705e-01   0.0000000e+00   2.1612954e-02
   2.6100000e+02   6.3334000e-01   6.3334000e-01   6.0601454e-01   0.0000000e+00   2.7325458e-02
   2.6200000e+02   6.4503000e-01   6.4503000e-01   6.1931371e-01   0.0000000e+00   2.5716287e-02
   2.6300000e+02   6.4091000e-01   6.4091000e-01   6.2767395e-01   0.0000000e+00   1.3236049e-02
   2.6400000e+02   6.4062000e-01   6.4062000e-01   6.4846923e-01   0.0000000e+00  -7.8492253e-03
   2.6500000e+02   6.8489000e-01   6.8489000e-01   6.4684243e-01   0.0000000e+00   3.8047569e-02
   2.6600000e+02   6.2347000e-01   6.2347000e-01   6.2827473e-01   0.0000000e+00  -4.8047340e-03
   2.6700000e+02   5.6467000e-01   5.6467000e-01   6.1510924e-01   0.0000000e+00  -5.0439244e-02
   2.6800000e+02   6.0716000e-01   6.0716000e-01   5.9691556e-01   0.0000000e+00   1.0244442e-02
   2.6900000e+02   6.1140000e-01   6.1140000e-01   5.8711936e-01   0.0000000e+00   2.4280641e-02
   2.7000000e+02   5.7189000e-01   5.7189000e-01   6.1260824e-01   0.0000000e+00  -4.0718236e-02
   2.7100000e+02   6.4655000e-01   6.4655000e-01   6.1399313e-01   0.0000000e+00   3.2556874e-02
   2.7200000e+02   6.1142000e-01   6.1142000e-01   6.2311728e-01   0.0000000e+00  -1.1697280e-02
   2.7300000e+02   6.4570000e-01   6.4570000e-01   6.1040339e-01   0.0000000e+00   3.5296608e-02
   2.7400000e+02   5.4668000e-01   5.4668000e-01   6.0106203e-01   0.0000000e+00  -5.4382028e-02
   2.7500000e+02   6.2003000e-01   6.2003000e-01   5.9717877e-01   0.0000000e+00   2.2851225e-02
   2.7600000e+02   5.6707000e-01   5.6707000e-01   5.7033587e-01   0.0000000e+00  -3.2658740e-03
   2.7700000e+02   5.7521000e-01   5.7521000e-01   5.6858085e-01   0.0000000e+00   6.6291518e-03
   2.7800000e+02   5.5276000e-01   5.5276000e-01   5.4829896e-01   0.0000000e+00   4.4610434e-03
   2.7900000e+02   5.2199000e-01   5.2199000e-01   5.4527133e-01   0.0000000e+00  -2.3281328e-02
   2.8000000e+02   5.6142000e-01   5.6142000e-01   5.4826800e-01   0.0000000e+00   1.3151998e-02
   2.8100000e+02   5.6387000e-01   5.6387000e-01   5.5244841e-01   0.0000000e+00   1.1421588e-02
   2.8200000e+02   5.3867000e-01   5.3867000e-01   5.6506319e-01   0.0000000e+00  -2.6393193e-02
   2.8300000e+02   5.7067000e-01   5.7067000e-01   5.8104228e-01   0.0000000e+00  -1.0372280e-02
   2.8400000e+02   6.1729000e-01   6.1729000e-01   6.1228984e-01   0.0000000e+00   5.0001634e-03
   2.8500000e+02   6.9963000e-01   6.9963000e-01   6.4899698e-01   0.0000000e+00   5.0633022e-02
   2.8600000e+02   6.8718000e-01   6.8718000e-01   6.7750685e-01   0.0000000e+00   9.6731452e-03
   2.8700000e+02   6.9152000e-01   6.9152000e-01   6.8356535e-01   0.0000000e+00   7.9546471e-03
   2.8800000e+02   6.5893000e-01   6.5893000e-01   6.6612064e-01   0.0000000e+00  -7.1906429e-03
   2.8900000e+02   6.4009000e-01   6.4009000e-01   6.6093161e-01   0.0000000e+00  -2.0841613e-02
   2.9000000e+02   6.6246000e-01   6.6246000e-01   6.4815945e-01   0.0000000e+00   1.4300553e-02
   2.9100000e+02   6.5034000e-01   6.5034000e-01   6.5894159e-01   0.0000000e+00  -8.6015885e-03
   2.9200000e+02   6.9250000e-01   6.9250000e-01   7.0124642e-01   0.0000000e+00  -8.7464225e-03
   2.9300000e+02   7.7857000e-01   7.7857000e-01   7.0264522e-01   0.0000000e+00   7.5924780e-02
   2.9400000e+02   6.9860000e-01   6.9860000e-01   7.0310173e-01   0.0000000e+00  -4.5017303e-03
   2.9500000e+02   6.6165000e-01   6.6165000e-01   6.8978225e-01   0.0000000e+00  -2.8132251e-02
   2.9600000e+02   6.4186000e-01   6.4186000e-01   6.6555243e-01   0.0000000e+00  -2.3692425e-02
   2.9700000e+02   6.9323000e-01   6.9323000e-01   6.7518827e-01   0.0000000e+00   1.8041728e-02
   2.9800000e+02   7.0161000e-01   7.0161000e-01   6.9698596e-01   0.0000000e+00   4.6240364e-03
   2.9900000e+02   7.1849000e-01   7.1849000e-01   7.4039048e-01   0.0000000e+00  -2.1900476e-02
   3.0000000e+02   8.0712000e-01   8.0712000e-01   7.4990947e-01   0.0000000e+00   5.7210527e-02
   3.0100000e+02   7.5093000e-01   7.5093000e-01   7.3886762e-01   0.0000000e+00   1.2062377e-02
   3.0200000e+02   6.9442000e-01   6.9442000e-01   7.2418988e-01   0.0000000e+00  -2.9769884e-02
   3.0300000e+02   6.9191000e-01   6.9191000e-01   6.7664113e-01   0.0000000e+00   1.5268869e-02
   3.0400000e+02   6.1403000e-01   6.1403000e-01   6.7838566e-01   0.0000000e+00  -6.4355657e-02
   3.0500000e+02   7.1758000e-01   7.1758000e-01   6.7565721e-01   0.0000000e+00   4.1922792e-02
   3.0600000e+02   6.5588000e-01   6.5588000e-01   6.8348968e-01   0.0000000e+00  -2.7609682e-02
   3.0700000e+02   7.2127000e-01   7.2127000e-01   6.7395459e-01   0.0000000e+00   4.7315412e-02
   3.0800000e+02   5.7931000e-01   5.7931000e-01   6.7235741e-01   0.0000000e+00  -9.3047409e-02
   3.0900000e+02   7.4885000e-01   7.4885000e-01   6.8635523e-01   0.0000000e+00   6.2494771e-02
   3.1000000e+02   7.3748000e-01   7.3748000e-01   6.8363377e-01   0.0000000e+00   5.3846226e-02
   3.1100000e+02   6.8738000e-01   6.8738000e-01   7.1841490e-01   0.0000000e+00  -3.1034900e-02
   3.1200000e+02   7.3625000e-01   7.3625000e-01   7.1093719e-01   0.0000000e+00   2.5312810e-02
   3.1300000e+02   6.9436000e-01   6.9436000e-01   7.2663902e-01   0.0000000e+00  -3.2279016e-02
   3.1400000e+02   7.7172000e-01   7.7172000e-01   7.3316851e-01   0.0000000e+00   3.8551490e-02
   3.1500000e+02   7.1610000e-01   7.1610000e-01   7.4569558e-01   0.0000000e+00  -2.9595581e-02
   3.1600000e+02   7.6776000e-01   7.6776000e-01   7.5560319e-01   0.0000000e+00   1.2156810e-02
   3.1700000e+02   7.5294000e-01   7.5294000e-01   7.3041793e-01   0.0000000e+00   2.2522072e-02
   3.1800000e+02   6.7162000e-01   6.7162000e-01   7.5897584e-01   0.0000000e+00  -8.7355836e-02
   3.1900000e+02   8.1281000e-01   8.1281000e-01   7.4931315e-01   0.0000000e+00   6.3496851e-02
   3.2000000e+02   7.2337000e-01   7.2337000e-01   7.3159804e-01   0.0000000e+00  -8.2280410e-03
   3.2100000e+02   6.8880000e-01   6.8880000e-01   7.5192374e-01   0.0000000e+00  -6.3123740e-02
   3.2200000e+02   7.6959000e-01   7.6959000e-01   7.3967132e-01   0.0000000e+00   2.9918681e-02
   3.2300000e+02   7.9100000e-01   7.9100000e-01   7.1579709e-01   0.0000000e+00   7.5202913e-02
   3.2400000e+02   6.3610000e-01   6.3610000e-01   7.3013787e-01   0.0000000e+00  -9.4037869e-02
   3.2500000e+02   7.2302000e-01   7.2302000e-01   7.1648733e-01   0.0000000e+00   6.5326658e-03
   3.2600000e+02   6.9586000e-01   6.9586000e-01   6.8615236e-01   0.0000000e+00   9.7076449e-03
   3.2700000e+02   6.6973000e-01   6.6973000e-01   7.0788138e-01   0.0000000e+00  -3.8151380e-02
   3.2800000e+02   7.4468000e-01   7.4468000e-01   7.1084548e-01   0.0000000e+00   3.3834518e-02
   3.2900000e+02   7.5800000e-01   7.5800000e-01   7.2600590e-01   0.0000000e+00   3.1994096e-02
   3.3000000e+02   7.5729000e-01   7.5729000e-01   7.4302444e-01   0.0000000e+00   1.4265557e-02
   3.3100000e+02   7.4513000e-01   7.4513000e-01   7.5647504e-01   0.0000000e+00  -1.1345041e-02
   3.3200000e+02   7.9024000e-01   7.9024000e-01   7.5748648e-01   0.0000000e+00   3.2753520e-02
   3.3300000e+02   7.4101000e-01   7.4101000e-01   7.5257459e-01   0.0000000e+00  -1.1564594e-02
   3.3400000e+02   7.6220000e-01   7.6220000e-01   7.6419738e-01   0.0000000e+00  -1.9973775e-03
   3.3500000e+02   7.7189000e-01   7.7189000e-01   7.7443019e-01   0.0000000e+00  -2.5401928e-03
   3.3600000e+02   8.2682000e-01   8.2682000e-01   7.8934322e-01   0.0000000e+00   3.7476779e-02
   3.3700000e+02   8.1875000e-01   8.1875000e-01   7.7819565e-01   0.0000000e+00   4.0554346e-02
   3.3800000e+02   6.9260000e-01   6.9260000e-01   7.7462738e-01   0.0000000e+00  -8.2027382e-02
   3.3900000e+02   7.8210000e-01   7.8210000e-01   7.3479440e-01   0.0000000e+00   4.7305596e-02
   3.4000000e+02   6.7610000e-01   6.7610000e-01   7.1063645e-01   0.0000000e+00  -3.4536448e-02
   3.4100000e+02   7.1825000e-01   7.1825000e-01   7.1653026e-01   0.0000000e+00   1.7197394e-03
   3.4200000e+02   7.2753000e-01   7.2753000e-01   6.7265228e-01   0.0000000e+00   5.4877717e-02
   3.4300000e+02   6.0700000e-01   6.0700000e-01   7.0262516e-01   0.0000000e+00  -9.5625156e-02
   3.4400000e+02   7.9096000e-01   7.9096000e-01   7.0689170e-01   0.0000000e+00   8.4068300e-02
   3.4500000e+02   7.4131000e-01   7.4131000e-01   6.8394880e-01   0.0000000e+00   5.7361204e-02
   3.4600000e+02   6.5469000e-01   6.5469000e-01   7.2898362e-01   0.0000000e+00  -7.4293623e-02
   3.4700000e+02   7.5580000e-01   7.5580000e-01   6.9032753e-01   0.0000000e+00   6.5472472e-02
   3.4800000e+02   6.4148000e-01   6.4148000e-01   6.6397360e-01   0.0000000e+00  -2.2493596e-02
   3.4900000e+02   6.1334000e-01   6.1334000e-01   6.8386108e-01   0.0000000e+00  -7.0521078e-02
   3.5000000e+02   6.9570000e-01   6.9570000e-01   6.8664672e-01   0.0000000e+00   9.0532784e-03
   3.5100000e+02   7.8286000e-01   7.8286000e-01   7.0254293e-01   0.0000000e+00   8.0317072e-02
   3.5200000e+02   6.8683000e-01   6.8683000e-01   7.2075808e-01   0.0000000e+00  -3.3928077e-02
   3.5300000e+02   6.7921000e-01   6.7921000e-01   7.0834033e-01   0.0000000e+00  -2.9130330e-02
   3.5400000e+02   6.7008000e-01   6.7008000e-01   6.7357440e-01   0.0000000e+00  -3.4943993e-03
   3.5500000e+02   6.3371000e-01   6.3371000e-01   6.6798494e-01   0.0000000e+00  -3.4274940e-02
   3.5600000e+02   6.9093000e-01   6.9093000e-01   6.7512860e-01   0.0000000e+00   1.5801397e-02
   3.5700000e+02   6.9984000e-01   6.9984000e-01   6.7740638e-01   0.0000000e+00   2.2433621e-02
   3.5800000e+02   6.9028000e-01   6.9028000e-01   6.8477442e-01   0.0000000e+00   5.5055849e-03
   3.5900000e+02   6.8079000e-01   6.8079000e-01   6.8309937e-01   0.0000000e+00  -2.3093672e-03
   3.6000000e+02   6.5186000e-01  -1.0000000e-01   6.5018164e-01   7.5186000e-01   1.6783636e-03
   3.6100000e+02   6.4257000e-01  -1.0000000e-01   6.6038491e-01   7.4257000e-01  -1.7814905e-02
   3.6200000e+02   7.1305000e-01  -1.0000000e-01   6.5490609e-01   8.1305000e-01   5.8143912e-02
   3.6300000e+02   7.2991000e-01  -1.0000000e-01   6.4538724e-01   8.2991000e-01   8.4522763e-02
   3.6400000e+02   7.3855000e-01  -1.0000000e-01   6.4595439e-01   8.3855000e-01   9.2595611e-02
   3.6500000e+02   7.5452000e-01  -1.0000000e-01   6.3143680e-01   8.5452000e-01   1.2308320e-01
   3.6600000e+02   6.7387000e-01  -1.0000000e-01   6.3551480e-01   7.7387000e-01   3.8355198e-02
   3.6700000e+02   7.3929000e-01  -1.0000000e-01   6.4123818e-01   8.3929000e-01   9.8051823e-02
   3.6800000e+02   7.1969000e-01  -1.0000000e-01   6.8039291e-01   8.1969000e-01   3.9297088e-02
   3.6900000e+02   7.8369000e-01  -1.0000000e-01   6.4699142e-01   8.8369000e-01   1.3669858e-01
   3.7000000e+02   6.7948000e-01  -1.0000000e-01   6.2259986e-01   7.7948000e-01   5.6880136e-02
   3.7100000e+02   6.6204000e-01  -1.0000000e-01   6.3141380e-01   7.6204000e-01   3.0626201e-02
   3.7200000e+02   6.7955000e-01  -1.0000000e-01   6.2704084e-01   7.7955000e-01   5.2509163e-02
   3.7300000e+02   7.4383000e-01  -1.0000000e-01   6.4573409e-01   8.4383000e-01   9.8095907e-02
   3.7400000e+02   7.4385000e-01  -1.0000000e-01   6.6806232e-01   8.4385000e-01   7.5787681e-02
   3.7500000e+02   8.0322000e-01  -1.0000000e-01   6.3964221e-01   9.0322000e-01   1.6357779e-01
   3.7600000e+02   7.2275000e-01  -1.0000000e-01   5.9230258e-01   8.2275000e-01   1.3044742e-01
   3.7700000e+02   7.0766000e-01  -1.0000000e-01   6.1488920e-01   8.0766000e-01   9.2770802e-02
   3.7800000e+02   7.6859000e-01  -1.0000000e-01   6.1190628e-01   8.6859000e-01   1.5668372e-01
   3.7900000e+02   6.6263000e-01  -1.0000000e-01   6.3543711e-01   7.6263000e-01   2.7192893e-02
   3.8000000e+02   6.7063000e-01  -1.0000000e-01   6.5352002e-01   7.7063000e-01   1.7109982e-02
   3.8100000e+02   6.5817000e-01  -1.0000000e-01   6.0271590e-01   7.5817000e-01   5.5454097e-02
   3.8200000e+02   6.2650000e-01  -1.0000000e-01   6.0956563e-01   7.2650000e-01   1.6934369e-02
   3.8300000e+02   6.9788000e-01  -1.0000000e-01   5.7196930e-01   7.9788000e-01   1.2591070e-01
   3.8400000e+02   6.5395000e-01  -1.0000000e-01   5.3850542e-01   7.5395000e-01   1.1544458e-01
   3.8500000e+02   6.1075000e-01  -1.0000000e-01   5.5109855e-01   7.1075000e-01   5.9651450e-02
   3.8600000e+02   6.8315000e-01  -1.0000000e-01   5.1843143e-01   7.8315000e-01   1.6471857e-01
   3.8700000e+02   6.7646000e-01  -1.0000000e-01   5.3760854e-01   7.7646000e-01   1.3885146e-01
   3.8800000e+02   7.2628000e-01  -1.0000000e-01   5.6551843e-01   8.2628000e-01   1.6076157e-01
   3.8900000e+02   7.1573000e-01  -1.0000000e-01   5.7091561e-01   8.1573000e-01   1.4481439e-01
   3.9000000e+02   6.5314000e-01  -1.0000000e-01   5.8679004e-01   7.5314000e-01   6.6349965e-02
   3.9100000e+02   7.0233000e-01  -1.0000000e-01   5.7517680e-01   8.0233000e-01   1.2715320e-01
   3.9200000e+02   6.6434000e-01  -1.0000000e-01   5.8540757e-01   7.6434000e-01   7.8932434e-02
   3.9300000e+02   7.4641000e-01  -1.0000000e-01   6.1683998e-01   8.4641000e-01   1.2957002e-01
   3.9400000e+02   6.4841000e-01  -1.0000000e-01   6.1932353e-01   7.4841000e-01   2.9086471e-02
   3.9500000e+02   6.1896000e-01  -1.0000000e-01   6.8748548e-01   7.1896000e-01  -6.8525483e-02
   3.9600000e+02   8.7528000e-01  -1.0000000e-01   6.5027007e-01   9.7528000e-01   2.2500993e-01
   3.9700000e+02   6.0254000e-01  -1.0000000e-01   6.0339019e-01   7.0254000e-01  -8.5019434e-04
   3.9800000e+02   6.1234000e-01  -1.0000000e-01   5.7293815e-01   7.1234000e-01   3.9401852e-02
   3.9900000e+02   6.4017000e-01  -1.0000000e-01   5.3224729e-01   7.4017000e-01   1.0792271e-01
   4.0000000e+02   6.1320000e-01  -1.0000000e-01   5.8344430e-01   7.1320000e-01   2.9755699e-02
   4.0100000e+02   6.7744000e-01   6.7744000e-01   6.3448124e-01   0.0000000e+00   4.2958757e-02
   4.0200000e+02   6.9889000e-01   6.9889000e-01   6.6415402e-01   0.0000000e+00   3.4735982e-02
   4.0300000e+02   6.1991000e-01   6.1991000e-01   6.4587700e-01   0.0000000e+00  -2.5966999e-02
   4.0400000e+02   5.9884000e-01   5.9884000e-01   6.3004476e-01   0.0000000e+00  -3.1204762e-02
   4.0500000e+02   6.1792000e-01   6.1792000e-01   6.1702334e-01   0.0000000e+00   8.9665604e-04
   4.0600000e+02   6.2735000e-01   6.2735000e-01   6.1790900e-01   0.0000000e+00   9.4409975e-03
   4.0700000e+02   6.2992000e-01   6.2992000e-01   6.2186208e-01   0.0000000e+00   8.0579204e-03
   4.0800000e+02   6.1051000e-01   6.1051000e-01   6.3067515e-01   0.0000000e+00  -2.0165153e-02
   4.0900000e+02   6.6338000e-01   6.6338000e-01   6.1616139e-01   0.0000000e+00   4.7218605e-02
   4.1000000e+02   6.1063000e-01   6.1063000e-01   6.2153680e-01   0.0000000e+00  -1.0906803e-02
   4.1100000e+02   6.2819000e-01   6.2819000e-01   6.2934923e-01   0.0000000e+00  -1.1592259e-03
   4.1200000e+02   6.3522000e-01   6.3522000e-01   6.2430543e-01   0.0000000e+00   1.0914570e-02
   4.1300000e+02   6.1670000e-01   6.1670000e-01   6.4580121e-01   0.0000000e+00  -2.9101208e-02
   4.1400000e+02   6.8177000e-01   6.8177000e-01   6.4741658e-01   0.0000000e+00   3.4353417e-02
   4.1500000e+02   6.3752000e-01   6.3752000e-01   6.5374478e-01   0.0000000e+00  -1.6224781e-02
   4.1600000e+02   6.7175000e-01   6.7175000e-01   6.6440134e-01   0.0000000e+00   7.3486606e-03
   4.1700000e+02   6.8653000e-01   6.8653000e-01   6.6305333e-01   0.0000000e+00   2.3476671e-02
   4.1800000e+02   6.8728000e-01   6.8728000e-01   6.6859234e-01   0.0000000e+00   1.8687655e-02
   4.1900000e+02   6.5346000e-01   6.5346000e-01   6.7061891e-01   0.0000000e+00  -1.7158913e-02
   4.2000000e+02   6.4744000e-01   6.4744000e-01   6.6225578e-01   0.0000000e+00  -1.4815780e-02
   4.2100000e+02   6.5446000e-01   6.5446000e-01   6.5041760e-01   0.0000000e+00   4.0424017e-03
   4.2200000e+02   6.1621000e-01   6.1621000e-01   6.4963414e-01   0.0000000e+00  -3.3424141e-02
   4.2300000e+02   6.7131000e-01   6.7131000e-01   6.5488937e-01   0.0000000e+00   1.6420626e-02
   4.2400000e+02   6.8386000e-01   6.8386000e-01   6.6247777e-01   0.0000000e+00   2.1382233e-02
   4.2500000e+02   6.6303000e-01   6.6303000e-01   6.8069475e-01   0.0000000e+00  -1.7664752e-02
   4.2600000e+02   6.9306000e-01   6.9306000e-01   6.6108267e-01   0.0000000e+00   3.1977329e-02
   4.2700000e+02   5.9100000e-01   5.9100000e-01   6.3342372e-01   0.0000000e+00  -4.2423724e-02
   4.2800000e+02   5.8369000e-01   5.8369000e-01   6.3523154e-01   0.0000000e+00  -5.1541544e-02
   4.2900000e+02   6.8744000e-01   6.8744000e-01   6.2418711e-01   0.0000000e+00   6.3252893e-02
   4.3000000e+02   6.5679000e-01   6.5679000e-01   6.4641681e-01   0.0000000e+00   1.0373194e-02
   4.3100000e+02   6.7882000e-01   6.7882000e-01   6.5058384e-01   0.0000000e+00   2.8236161e-02
   4.3200000e+02   5.8864000e-01   5.8864000e-01   6.5570228e-01   0.0000000e+00  -6.7062284e-02
   4.3300000e+02   6.9480000e-01   6.9480000e-01   6.7126388e-01   0.0000000e+00   2.3536117e-02
   4.3400000e+02   7.1896000e-01   7.1896000e-01   6.6172003e-01   0.0000000e+00   5.7239972e-02
   4.3500000e+02   6.3749000e-01   6.3749000e-01   6.8089163e-01   0.0000000e+00  -4.3401625e-02
   4.3600000e+02   6.8493000e-01   6.8493000e-01   6.5548957e-01   0.0000000e+00   2.9440433e-02
   4.3700000e+02   6.2567000e-01   6.2567000e-01   6.3491776e-01   0.0000000e+00  -9.2477618e-03
   4.3800000e+02   6.4274000e-01   6.4274000e-01   6.3553326e-01   0.0000000e+00   7.2067392e-03
   4.3900000e+02   6.4501000e-01   6.4501000e-01   6.2782251e-01   0.0000000e+00   1.7187494e-02
   4.4000000e+02   6.3017000e-01   6.3017000e-01   6.5563864e-01   0.0000000e+00  -2.5468640e-02
   4.4100000e+02   6.9476000e-01   6.9476000e-01   6.5865021e-01   0.0000000e+00   3.6109789e-02
   4.4200000e+02   6.2559000e-01   6.2559000e-01   6.5941230e-01   0.0000000e+00  -3.3822302e-02
   4.4300000e+02   6.4171000e-01   6.4171000e-01   6.4483269e-01   0.0000000e+00  -3.1226893e-03
   4.4400000e+02   5.9054000e-01   5.9054000e-01   6.4066754e-01   0.0000000e+00  -5.0127543e-02
   4.4500000e+02   6.8683000e-01   6.8683000e-01   6.3970548e-01   0.0000000e+00   4.7124520e-02
   4.4600000e+02   6.2972000e-01   6.2972000e-01   6.2667762e-01   0.0000000e+00   3.0423832e-03
   4.4700000e+02   5.7681000e-01   5.7681000e-01   6.5378732e-01   0.0000000e+00  -7.6977323e-02
   4.4800000e+02   6.7622000e-01   6.7622000e-01   6.2565269e-01   0.0000000e+00   5.0567313e-02
   4.4900000e+02   6.0405000e-01   6.0405000e-01   6.3651839e-01   0.0000000e+00  -3.2468390e-02
   4.5000000e+02   6.7670000e-01   6.7670000e-01   6.4982202e-01   0.0000000e+00   2.6877982e-02
   4.5100000e+02   6.4257000e-01   6.4257000e-01   6.4732216e-01   0.0000000e+00  -4.7521573e-03
   4.5200000e+02   6.9026000e-01   6.9026000e-01   6.5414347e-01   0.0000000e+00   3.6116532e-02
   4.5300000e+02   6.3167000e-01   6.3167000e-01   6.5403420e-01   0.0000000e+00  -2.2364196e-02
   4.5400000e+02   6.6984000e-01   6.6984000e-01   6.5313249e-01   0.0000000e+00   1.6707506e-02
   4.5500000e+02   6.5200000e-01   6.5200000e-01   6.3241556e-01   0.0000000e+00   1.9584442e-02
   4.5600000e+02   6.0959000e-01   6.0959000e-01   6.4094432e-01   0.0000000e+00  -3.1354324e-02
   4.5700000e+02   6.4012000e-01   6.4012000e-01   6.2000002e-01   0.0000000e+00   2.0119984e-02
   4.5800000e+02   5.8286000e-01   5.8286000e-01   6.2098434e-01   0.0000000e+00  -3.8124344e-02
   4.5900000e+02   6.4049000e-01   6.4049000e-01   6.4488522e-01   0.0000000e+00  -4.3952194e-03
   4.6000000e+02   6.8081000e-01   6.8081000e-01   6.4204664e-01   0.0000000e+00   3.8763361e-02
   4.6100000e+02   6.5194000e-01   6.5194000e-01   6.5214201e-01   0.0000000e+00  -2.0200661e-04
   4.6200000e+02   6.2057000e-01   6.2057000e-01   6.5654955e-01   0.0000000e+00  -3.5979555e-02
   4.6300000e+02   6.5702000e-01   6.5702000e-01   6.4301986e-01   0.0000000e+00   1.4000145e-02
   4.6400000e+02   6.2773000e-01   6.2773000e-01   6.3294665e-01   0.0000000e+00  -5.2166475e-03
   4.6500000e+02   6.1694000e-01   6.1694000e-01   6.3092810e-01   0.0000000e+00  -1.3988102e-02
   4.6600000e+02   6.1902000e-01   6.1902000e-01   6.3562942e-01   0.0000000e+00  -1.6609422e-02
   4.6700000e+02   6.6643000e-01   6.6643000e-01   6.3489522e-01   0.0000000e+00   3.1534776e-02
   4.6800000e+02   6.5010000e-01   6.5010000e-01   6.5192841e-01   0.0000000e+00  -1.8284060e-03
   4.6900000e+02   6.6298000e-01   6.6298000e-01   6.4411802e-01   0.0000000e+00   1.8861976e-02
   4.7000000e+02   6.0964000e-01   6.0964000e-01   6.3278463e-01   0.0000000e+00  -2.3144630e-02
   4.7100000e+02   6.3024000e-01   6.3024000e-01   6.3099327e-01   0.0000000e+00  -7.5327092e-04
   4.7200000e+02   6.3033000e-01   6.3033000e-01   6.3064007e-01   0.0000000e+00  -3.1006554e-04
   4.7300000e+02   6.6654000e-01   6.6654000e-01   6.3426699e-01   0.0000000e+00   3.2273008e-02
   4.7400000e+02   6.3071000e-01   6.3071000e-01   6.4937100e-01   0.0000000e+00  -1.8660997e-02
   4.7500000e+02   7.0382000e-01   7.0382000e-01   6.3657812e-01   0.0000000e+00   6.7241882e-02
   4.7600000e+02   5.9627000e-01   5.9627000e-01   6.3038357e-01   0.0000000e+00  -3.4113567e-02
   4.7700000e+02   6.1876000e-01   6.1876000e-01   6.3960377e-01   0.0000000e+00  -2.0843767e-02
   4.7800000e+02   6.4620000e-01   6.4620000e-01   6.3283605e-01   0.0000000e+00   1.3363949e-02
   4.7900000e+02   6.4612000e-01   6.4612000e-01   6.4637766e-01   0.0000000e+00  -2.5766210e-04
   4.8000000e+02   6.4397000e-01   6.4397000e-01   6.6898101e-01   0.0000000e+00  -2.5011009e-02
   4.8100000e+02   7.0929000e-01   7.0929000e-01   6.7557980e-01   0.0000000e+00   3.3710204e-02
   4.8200000e+02   6.6622000e-01   6.6622000e-01   6.7421589e-01   0.0000000e+00  -7.9958934e-03
   4.8300000e+02   6.5673000e-01   6.5673000e-01   6.8642499e-01   0.0000000e+00  -2.9694993e-02
   4.8400000e+02   6.8030000e-01   6.8030000e-01   6.4899560e-01   0.0000000e+00   3.1304398e-02
   4.8500000e+02   5.8958000e-01   5.8958000e-01   6.4908517e-01   0.0000000e+00  -5.9505170e-02
   4.8600000e+02   6.6851000e-01   6.6851000e-01   6.3535470e-01   0.0000000e+00   3.3155299e-02
   4.8700000e+02   6.1758000e-01   6.1758000e-01   6.2592005e-01   0.0000000e+00  -8.3400486e-03
   4.8800000e+02   6.5956000e-01   6.5956000e-01   6.4774081e-01   0.0000000e+00   1.1819185e-02
   4.8900000e+02   6.5381000e-01   6.5381000e-01   6.4969035e-01   0.0000000e+00   4.1196455e-03
   4.9000000e+02   6.7996000e-01   6.7996000e-01   6.4744161e-01   0.0000000e+00   3.2518389e-02
   4.9100000e+02   5.8658000e-01   5.8658000e-01   6.5421303e-01   0.0000000e+00  -6.7633027e-02
   4.9200000e+02   6.6051000e-01   6.6051000e-01   6.4296007e-01   0.0000000e+00   1.7549927e-02
   4.9300000e+02   6.2455000e-01   6.2455000e-01   6.0763169e-01   0.0000000e+00   1.6918314e-02
   4.9400000e+02   5.5133000e-01   5.5133000e-01   5.9996786e-01   0.0000000e+00  -4.8637857e-02
   4.9500000e+02   5.5136000e-01   5.5136000e-01   5.7764547e-01   0.0000000e+00  -2.6285466e-02


==> data/welldata/sat_data1.dat <==
sno	noisefree	noisy	corrected	error_noisy	error_corrected 
  1.0000000e+00   6.1847000e-01   6.1847000e-01   6.2651941e-01   0.0000000e+00  -8.0494124e-03
   2.0000000e+00   4.2500000e-03   4.2500000e-03   2.3321678e-02   0.0000000e+00  -1.9071678e-02
   3.0000000e+00   5.6608000e-01   5.6608000e-01   4.9692297e-01   0.0000000e+00   6.9157026e-02
   4.0000000e+00   2.8765000e-01   2.8765000e-01   2.7530438e-01   0.0000000e+00   1.2345616e-02
   5.0000000e+00   6.1079000e-01   6.1079000e-01   6.0933508e-01   0.0000000e+00   1.4549168e-03
   6.0000000e+00   6.1029000e-01   6.1029000e-01   5.6785921e-01   0.0000000e+00   4.2430789e-02
   7.0000000e+00   1.4170000e-02   1.4170000e-02   3.1373840e-02   0.0000000e+00  -1.7203840e-02
   8.0000000e+00   1.8687000e-01   1.8687000e-01   2.4970219e-01   0.0000000e+00  -6.2832192e-02
   9.0000000e+00   5.5914000e-01   5.5914000e-01   5.8887769e-01   0.0000000e+00  -2.9737694e-02
   1.0000000e+01   2.9721000e-01   2.9721000e-01   3.3012527e-01   0.0000000e+00  -3.2915269e-02
   1.1000000e+01   2.2606000e-01   2.2606000e-01   2.9564657e-01   0.0000000e+00  -6.9586567e-02
   1.2000000e+01   3.3110000e-02   3.3110000e-02   1.4852702e-02   0.0000000e+00   1.8257298e-02
   1.3000000e+01   3.7579000e-01   3.7579000e-01   4.0094222e-01   0.0000000e+00  -2.5152221e-02
   1.4000000e+01   5.0126000e-01   5.0126000e-01   5.2843874e-01   0.0000000e+00  -2.7178742e-02
   1.5000000e+01   2.7457000e-01   2.7457000e-01   2.8145059e-01   0.0000000e+00  -6.8805906e-03
   1.6000000e+01   4.9113000e-01   4.9113000e-01   4.9875233e-01   0.0000000e+00  -7.6223282e-03
   1.7000000e+01   3.5790000e-01   3.5790000e-01   3.4741468e-01   0.0000000e+00   1.0485319e-02
   1.8000000e+01   1.6636000e-01   1.6636000e-01   1.7139918e-01   0.0000000e+00  -5.0391819e-03
   1.9000000e+01   2.0510000e-01   2.0510000e-01   1.9526313e-01   0.0000000e+00   9.8368667e-03
   2.0000000e+01   4.8649000e-01   4.8649000e-01   4.5614814e-01   0.0000000e+00   3.0341860e-02
   2.1000000e+01   2.9020000e-01   2.9020000e-01   2.8625089e-01   0.0000000e+00   3.9491119e-03
   2.2000000e+01   4.7321000e-01   4.7321000e-01   4.3145222e-01   0.0000000e+00   4.1757783e-02
   2.3000000e+01   8.1770000e-02   8.1770000e-02   8.5323000e-02   0.0000000e+00  -3.5529999e-03
   2.4000000e+01   2.0045000e-01   2.0045000e-01   1.3452959e-01   0.0000000e+00   6.5920414e-02
   2.5000000e+01   1.3095000e-01   1.3095000e-01   1.4428457e-01   0.0000000e+00  -1.3334566e-02
   2.6000000e+01   1.0000000e-04   1.0000000e-04   2.0605522e-02   0.0000000e+00  -2.0505522e-02
   2.7000000e+01   5.2179000e-01   5.2179000e-01   5.5819428e-01   0.0000000e+00  -3.6404283e-02
   2.8000000e+01   1.7078000e-01   1.7078000e-01   1.5269833e-01   0.0000000e+00   1.8081669e-02
   2.9000000e+01   4.6387000e-01   4.6387000e-01   4.3731782e-01   0.0000000e+00   2.6552180e-02
   3.0000000e+01   3.7705000e-01   3.7705000e-01   3.7073261e-01   0.0000000e+00   6.3173855e-03
   3.1000000e+01   6.0834000e-01   6.0834000e-01   5.7944124e-01   0.0000000e+00   2.8898759e-02
   3.2000000e+01   5.7175000e-01   5.7175000e-01   5.9359280e-01   0.0000000e+00  -2.1842800e-02
   3.3000000e+01   6.1506000e-01   6.1506000e-01   6.0032901e-01   0.0000000e+00   1.4730988e-02
   3.4000000e+01   8.1250000e-02   8.1250000e-02   1.2091382e-01   0.0000000e+00  -3.9663823e-02
   3.5000000e+01   2.5133000e-01   2.5133000e-01   2.5471286e-01   0.0000000e+00  -3.3828585e-03
   3.6000000e+01   5.9958000e-01   5.9958000e-01   5.5936741e-01   0.0000000e+00   4.0212590e-02
   3.7000000e+01   5.3613000e-01   5.3613000e-01   5.0442747e-01   0.0000000e+00   3.1702534e-02
   3.8000000e+01   2.5552000e-01   2.5552000e-01   1.9163578e-01   0.0000000e+00   6.3884216e-02
   3.9000000e+01   3.4721000e-01   3.4721000e-01   3.4442164e-01   0.0000000e+00   2.7883561e-03
   4.0000000e+01   1.8564000e-01   1.8564000e-01   1.4677153e-01   0.0000000e+00   3.8868467e-02
   4.1000000e+01   1.1815000e-01   1.1815000e-01   1.1264467e-01   0.0000000e+00   5.5053261e-03
   4.2000000e+01   4.6408000e-01   4.6408000e-01   5.0670412e-01   0.0000000e+00  -4.2624118e-02
   4.3000000e+01   3.2271000e-01   3.2271000e-01   3.4671402e-01   0.0000000e+00  -2.4004019e-02
   4.4000000e+01   5.4815000e-01   5.4815000e-01   5.6900479e-01   0.0000000e+00  -2.0854790e-02
   4.5000000e+01   6.0852000e-01   6.0852000e-01   5.8698191e-01   0.0000000e+00   2.1538088e-02
   4.6000000e+01   1.9962000e-01   1.9962000e-01   2.2154197e-01   0.0000000e+00  -2.1921970e-02
   4.7000000e+01   6.1650000e-01   6.1650000e-01   6.0543223e-01   0.0000000e+00   1.1067772e-02
   4.8000000e+01   3.6608000e-01   3.6608000e-01   3.6391381e-01   0.0000000e+00   2.1661904e-03
   4.9000000e+01   6.4104000e-01   6.4104000e-01   6.6620840e-01   0.0000000e+00  -2.5168405e-02
   5.0000000e+01   5.9294000e-01   5.9294000e-01   5.8143933e-01   0.0000000e+00   1.1500669e-02
   5.1000000e+01   1.9697000e-01   1.9697000e-01   2.1662568e-01   0.0000000e+00  -1.9655679e-02
   5.2000000e+01   1.7954000e-01   1.7954000e-01   1.6295789e-01   0.0000000e+00   1.6582105e-02
   5.3000000e+01   1.9165000e-01   1.9165000e-01   1.9438657e-01   0.0000000e+00  -2.7365657e-03
   5.4000000e+01   4.8030000e-01   4.8030000e-01   4.3093517e-01   0.0000000e+00   4.9364834e-02
   5.5000000e+01   2.6225000e-01   2.6225000e-01   2.4210973e-01   0.0000000e+00   2.0140273e-02
   5.6000000e+01   1.4560000e-02   1.4560000e-02  -1.2446762e-02   0.0000000e+00   2.7006762e-02
   5.7000000e+01   6.0580000e-01   6.0580000e-01   6.6284152e-01   0.0000000e+00  -5.7041524e-02
   5.8000000e+01   4.1163000e-01   4.1163000e-01   4.4518741e-01   0.0000000e+00  -3.3557409e-02
   5.9000000e+01   1.3966000e-01   1.3966000e-01   1.7512224e-01   0.0000000e+00  -3.5462241e-02
   6.0000000e+01   1.0495000e-01   1.0495000e-01   9.2557385e-02   0.0000000e+00   1.2392615e-02
   6.1000000e+01   8.7190000e-02   8.7190000e-02   8.9035725e-02   0.0000000e+00  -1.8457249e-03
   6.2000000e+01   1.7475000e-01   1.7475000e-01   2.0802732e-01   0.0000000e+00  -3.3277319e-02
   6.3000000e+01   4.8365000e-01   4.8365000e-01   4.9299488e-01   0.0000000e+00  -9.3448760e-03
   6.4000000e+01   1.4388000e-01   1.4388000e-01   1.3526874e-01   0.0000000e+00   8.6112640e-03
   6.5000000e+01   2.8346000e-01   2.8346000e-01   2.9891457e-01   0.0000000e+00  -1.5454570e-02
   6.6000000e+01   1.2668000e-01   1.2668000e-01   1.0120268e-01   0.0000000e+00   2.5477320e-02
   6.7000000e+01   6.0443000e-01   6.0443000e-01   6.2701510e-01   0.0000000e+00  -2.2585100e-02
   6.8000000e+01   5.1761000e-01   5.1761000e-01   5.1794975e-01   0.0000000e+00  -3.3975497e-04
   6.9000000e+01   1.4806000e-01   1.4806000e-01   1.2534767e-01   0.0000000e+00   2.2712331e-02
   7.0000000e+01   3.2129000e-01   3.2129000e-01   2.7655678e-01   0.0000000e+00   4.4733224e-02
   7.1000000e+01   1.1195000e-01   1.1195000e-01   8.3269728e-02   0.0000000e+00   2.8680272e-02
   7.2000000e+01   2.4852000e-01   2.4852000e-01   2.2028030e-01   0.0000000e+00   2.8239699e-02
   7.3000000e+01   2.3393000e-01   2.3393000e-01   2.1599053e-01   0.0000000e+00   1.7939470e-02
   7.4000000e+01   5.3082000e-01   5.3082000e-01   5.7959743e-01   0.0000000e+00  -4.8777425e-02
   7.5000000e+01   5.4143000e-01   5.4143000e-01   5.0101356e-01   0.0000000e+00   4.0416440e-02
   7.6000000e+01   2.7394000e-01   2.7394000e-01   2.3772867e-01   0.0000000e+00   3.6211334e-02
   7.7000000e+01   2.7971000e-01   2.7971000e-01   3.0206410e-01   0.0000000e+00  -2.2354097e-02
   7.8000000e+01   4.3203000e-01   4.3203000e-01   4.0165274e-01   0.0000000e+00   3.0377256e-02
   7.9000000e+01   3.8475000e-01   3.8475000e-01   3.5372449e-01   0.0000000e+00   3.1025508e-02
   8.0000000e+01   3.5623000e-01   3.5623000e-01   3.2020673e-01   0.0000000e+00   3.6023269e-02
   8.1000000e+01   3.6327000e-01   3.6327000e-01   3.8076284e-01   0.0000000e+00  -1.7492838e-02
   8.2000000e+01   2.9940000e-01   2.9940000e-01   2.8211647e-01   0.0000000e+00   1.7283533e-02
   8.3000000e+01   5.7602000e-01   5.7602000e-01   5.7776665e-01   0.0000000e+00  -1.7466472e-03
   8.4000000e+01   6.3072000e-01   6.3072000e-01   6.7322612e-01   0.0000000e+00  -4.2506118e-02
   8.5000000e+01   1.0100000e-02   1.0100000e-02   5.7180205e-03   0.0000000e+00   4.3819795e-03
   8.6000000e+01   2.9625000e-01   2.9625000e-01   3.2182309e-01   0.0000000e+00  -2.5573087e-02
   8.7000000e+01   5.7780000e-02   5.7780000e-02   3.3994925e-02   0.0000000e+00   2.3785075e-02
   8.8000000e+01   4.6650000e-01   4.6650000e-01   4.0185996e-01   0.0000000e+00   6.4640038e-02
   8.9000000e+01   4.8369000e-01   4.8369000e-01   4.9982434e-01   0.0000000e+00  -1.6134337e-02
   9.0000000e+01   3.9734000e-01   3.9734000e-01   3.6157715e-01   0.0000000e+00   3.5762848e-02
   9.1000000e+01   2.4505000e-01   2.4505000e-01   3.0414989e-01   0.0000000e+00  -5.9099893e-02
   9.2000000e+01   4.4680000e-01   4.4680000e-01   4.0058893e-01   0.0000000e+00   4.6211074e-02
   9.3000000e+01   3.6040000e-01   3.6040000e-01   3.9091857e-01   0.0000000e+00  -3.0518569e-02
   9.4000000e+01   2.7135000e-01   2.7135000e-01   2.6017788e-01   0.0000000e+00   1.1172125e-02
   9.5000000e+01   3.5848000e-01   3.5848000e-01   3.2041042e-01   0.0000000e+00   3.8069582e-02
   9.6000000e+01   2.0501000e-01   2.0501000e-01   2.3434382e-01   0.0000000e+00  -2.9333821e-02
   9.7000000e+01   1.4129000e-01   1.4129000e-01   2.0604999e-01   0.0000000e+00  -6.4759993e-02
   9.8000000e+01   5.5820000e-02   5.5820000e-02   4.4096729e-02   0.0000000e+00   1.1723271e-02
   9.9000000e+01   5.2142000e-01   5.2142000e-01   5.9529921e-01   0.0000000e+00  -7.3879210e-02
   1.0000000e+02   1.2791000e-01  -1.0000000e-01   1.2825364e-01   2.2791000e-01  -3.4363882e-04
   1.0100000e+02   1.7210000e-02  -1.0000000e-01  -2.7718853e-02   1.1721000e-01   4.4928853e-02
   1.0200000e+02   1.2130000e-01  -1.0000000e-01   1.3990436e-01   2.2130000e-01  -1.8604360e-02
   1.0300000e+02   3.5731000e-01  -1.0000000e-01   2.8587538e-01   4.5731000e-01   7.1434622e-02
   1.0400000e+02   5.6976000e-01  -1.0000000e-01   4.4908919e-01   6.6976000e-01   1.2067081e-01
   1.0500000e+02   3.1382000e-01  -1.0000000e-01   2.5209752e-01   4.1382000e-01   6.1722477e-02
   1.0600000e+02   4.0288000e-01  -1.0000000e-01   2.9986076e-01   5.0288000e-01   1.0301924e-01
   1.0700000e+02   4.5536000e-01  -1.0000000e-01   3.1259499e-01   5.5536000e-01   1.4276501e-01
   1.0800000e+02   1.0628000e-01  -1.0000000e-01   4.9092905e-02   2.0628000e-01   5.7187095e-02
   1.0900000e+02   4.1716000e-01  -1.0000000e-01   3.3936745e-01   5.1716000e-01   7.7792548e-02
   1.1000000e+02   6.4169000e-01  -1.0000000e-01   5.3196737e-01   7.4169000e-01   1.0972263e-01
   1.1100000e+02   1.7012000e-01  -1.0000000e-01   1.3740878e-01   2.7012000e-01   3.2711216e-02
   1.1200000e+02   7.4340000e-02  -1.0000000e-01   1.1067289e-01   1.7434000e-01  -3.6332894e-02
   1.1300000e+02   5.1048000e-01  -1.0000000e-01   4.3041555e-01   6.1048000e-01   8.0064454e-02
   1.1400000e+02   4.7494000e-01  -1.0000000e-01   4.4981977e-01   5.7494000e-01   2.5120231e-02
   1.1500000e+02   5.4559000e-01  -1.0000000e-01   3.8826701e-01   6.4559000e-01   1.5732299e-01
   1.1600000e+02   2.4792000e-01  -1.0000000e-01   1.9130082e-01   3.4792000e-01   5.6619182e-02
   1.1700000e+02   3.9309000e-01  -1.0000000e-01   3.5479046e-01   4.9309000e-01   3.8299544e-02
   1.1800000e+02   4.7457000e-01  -1.0000000e-01   4.3453205e-01   5.7457000e-01   4.0037949e-02
   1.1900000e+02   7.9130000e-02  -1.0000000e-01   3.2855990e-02   1.7913000e-01   4.6274010e-02
   1.2000000e+02   5.2701000e-01  -1.0000000e-01   4.2994645e-01   6.2701000e-01   9.7063551e-02
   1.2100000e+02   2.2536000e-01   2.2536000e-01   2.4307870e-01   0.0000000e+00  -1.7718697e-02
   1.2200000e+02   1.8710000e-02   1.8710000e-02   4.3071850e-02   0.0000000e+00  -2.4361850e-02
   1.2300000e+02   6.1071000e-01   6.1071000e-01   6.1296136e-01   0.0000000e+00  -2.2513633e-03
   1.2400000e+02   6.2777000e-01   6.2777000e-01   6.4455806e-01   0.0000000e+00  -1.6788060e-02
   1.2500000e+02   3.6071000e-01   3.6071000e-01   3.7327831e-01   0.0000000e+00  -1.2568307e-02
   1.2600000e+02   6.3253000e-01   6.3253000e-01   6.4334388e-01   0.0000000e+00  -1.0813883e-02
   1.2700000e+02   1.6280000e-02   1.6280000e-02   1.7869736e-02   0.0000000e+00  -1.5897361e-03
   1.2800000e+02   4.7409000e-01   4.7409000e-01   5.0739510e-01   0.0000000e+00  -3.3305105e-02
   1.2900000e+02   3.2160000e-02   3.2160000e-02   7.5707229e-02   0.0000000e+00  -4.3547229e-02
   1.3000000e+02   2.5910000e-02   2.5910000e-02   9.5824541e-03   0.0000000e+00   1.6327546e-02
   1.3100000e+02   1.3672000e-01   1.3672000e-01   1.3995768e-01   0.0000000e+00  -3.2376829e-03
   1.3200000e+02   4.2513000e-01   4.2513000e-01   3.7591726e-01   0.0000000e+00   4.9212736e-02
   1.3300000e+02   5.5790000e-01   5.5790000e-01   5.3676177e-01   0.0000000e+00   2.1138227e-02
   1.3400000e+02   4.1636000e-01   4.1636000e-01   4.7781938e-01   0.0000000e+00  -6.1459380e-02
   1.3500000e+02   3.7513000e-01   3.7513000e-01   3.1034170e-01   0.0000000e+00   6.4788302e-02
   1.3600000e+02   1.1983000e-01   1.1983000e-01   1.7306581e-01   0.0000000e+00  -5.3235807e-02
   1.3700000e+02   8.5770000e-02   8.5770000e-02   5.7055053e-02   0.0000000e+00   2.8714947e-02
   1.3800000e+02   4.7797000e-01   4.7797000e-01   4.6104093e-01   0.0000000e+00   1.6929067e-02
   1.3900000e+02   1.0380000e-01   1.0380000e-01   8.5288076e-02   0.0000000e+00   1.8511924e-02
   1.4000000e+02   4.0879000e-01   4.0879000e-01   3.6774787e-01   0.0000000e+00   4.1042133e-02
   1.4100000e+02   1.9223000e-01   1.9223000e-01   2.0014871e-01   0.0000000e+00  -7.9187077e-03
   1.4200000e+02   2.4815000e-01   2.4815000e-01   2.3651144e-01   0.0000000e+00   1.1638556e-02
   1.4300000e+02   1.3333000e-01   1.3333000e-01   1.1494141e-01   0.0000000e+00   1.8388594e-02
   1.4400000e+02   5.4926000e-01   5.4926000e-01   5.6366927e-01   0.0000000e+00  -1.4409269e-02
   1.4500000e+02   4.4143000e-01   4.4143000e-01   4.1629116e-01   0.0000000e+00   2.5138836e-02
   1.4600000e+02   1.5312000e-01   1.5312000e-01   1.4201081e-01   0.0000000e+00   1.1109193e-02
   1.4700000e+02   5.9804000e-01   5.9804000e-01   6.0951939e-01   0.0000000e+00  -1.1479388e-02
   1.4800000e+02   5.7393000e-01   5.7393000e-01   6.0474271e-01   0.0000000e+00  -3.0812710e-02
   1.4900000e+02   3.8200000e-03   3.8200000e-03  -8.1030566e-03   0.0000000e+00   1.1923057e-02
   1.5000000e+02   6.2360000e-02   6.2360000e-02   6.0342572e-02   0.0000000e+00   2.0174277e-03
   1.5100000e+02   3.5984000e-01   3.5984000e-01   3.3206374e-01   0.0000000e+00   2.7776259e-02
   1.5200000e+02   1.4851000e-01   1.4851000e-01   1.3923328e-01   0.0000000e+00   9.2767193e-03
   1.5300000e+02   7.8150000e-02   7.8150000e-02   2.4003692e-02   0.0000000e+00   5.4146308e-02
   1.5400000e+02   9.8900000e-03   9.8900000e-03  -5.4564519e-02   0.0000000e+00   6.4454519e-02
   1.5500000e+02   6.4972000e-01   6.4972000e-01   5.8575234e-01   0.0000000e+00   6.3967663e-02
   1.5600000e+02   5.8188000e-01   5.8188000e-01   6.0013295e-01   0.0000000e+00  -1.8252955e-02
   1.5700000e+02   5.4279000e-01   5.4279000e-01   5.2548894e-01   0.0000000e+00   1.7301057e-02
   1.5800000e+02   3.8640000e-02   3.8640000e-02   4.9148749e-02   0.0000000e+00  -1.0508749e-02
   1.5900000e+02   2.0716000e-01   2.0716000e-01   2.6317711e-01   0.0000000e+00  -5.6017110e-02
   1.6000000e+02   5.8361000e-01   5.8361000e-01   5.6423141e-01   0.0000000e+00   1.9378593e-02
   1.6100000e+02   1.5993000e-01   1.5993000e-01   1.2514155e-01   0.0000000e+00   3.4788447e-02
   1.6200000e+02   3.5648000e-01   3.5648000e-01   2.9419870e-01   0.0000000e+00   6.2281302e-02
   1.6300000e+02   4.9062000e-01   4.9062000e-01   5.0855471e-01   0.0000000e+00  -1.7934706e-02
   1.6400000e+02   1.7252000e-01   1.7252000e-01   2.0675370e-01   0.0000000e+00  -3.4233695e-02
   1.6500000e+02   6.0727000e-01   6.0727000e-01   6.7096519e-01   0.0000000e+00  -6.3695190e-02
   1.6600000e+02   3.1364000e-01   3.1364000e-01   3.0137664e-01   0.0000000e+00   1.2263355e-02
   1.6700000e+02   3.4531000e-01   3.4531000e-01   2.9327261e-01   0.0000000e+00   5.2037387e-02
   1.6800000e+02   1.9188000e-01   1.9188000e-01   2.1780965e-01   0.0000000e+00  -2.5929647e-02
   1.6900000e+02   3.2993000e-01   3.2993000e-01   2.8388404e-01   0.0000000e+00   4.6045955e-02
   1.7000000e+02   5.9247000e-01   5.9247000e-01   6.1342862e-01   0.0000000e+00  -2.0958619e-02
   1.7100000e+02   5.8481000e-01   5.8481000e-01   5.9887833e-01   0.0000000e+00  -1.4068333e-02
   1.7200000e+02   2.9116000e-01   2.9116000e-01   2.2662466e-01   0.0000000e+00   6.4535339e-02
   1.7300000e+02   4.3630000e-02   4.3630000e-02   6.3821618e-03   0.0000000e+00   3.7247838e-02
   1.7400000e+02   2.8063000e-01   2.8063000e-01   2.8559889e-01   0.0000000e+00  -4.9688861e-03
   1.7500000e+02   6.3658000e-01   6.3658000e-01   6.8031839e-01   0.0000000e+00  -4.3738391e-02
   1.7600000e+02   3.8842000e-01   3.8842000e-01   4.3066979e-01   0.0000000e+00  -4.2249788e-02
   1.7700000e+02   7.3500000e-02   7.3500000e-02   1.1709112e-01   0.0000000e+00  -4.3591122e-02
   1.7800000e+02   6.1287000e-01   6.1287000e-01   5.6807005e-01   0.0000000e+00   4.4799953e-02
   1.7900000e+02   1.1079000e-01   1.1079000e-01   1.0659316e-01   0.0000000e+00   4.1968437e-03
   1.8000000e+02   4.0312000e-01   4.0312000e-01   3.9909283e-01   0.0000000e+00   4.0271749e-03
   1.8100000e+02   2.7029000e-01   2.7029000e-01   2.7924907e-01   0.0000000e+00  -8.9590679e-03
   1.8200000e+02   5.8831000e-01   5.8831000e-01   5.6763941e-01   0.0000000e+00   2.0670590e-02
   1.8300000e+02   6.7770000e-02   6.7770000e-02   3.5728791e-02   0.0000000e+00   3.2041209e-02
   1.8400000e+02   8.7100000e-03   8.7100000e-03   1.2835685e-02   0.0000000e+00  -4.1256850e-03
   1.8500000e+02   2.3892000e-01   2.3892000e-01   2.2074016e-01   0.0000000e+00   1.8179842e-02
   1.8600000e+02   3.7421000e-01   3.7421000e-01   3.3812111e-01   0.0000000e+00   3.6088888e-02
   1.8700000e+02   1.4450000e-02   1.4450000e-02  -3.3512549e-02   0.0000000e+00   4.7962549e-02
   1.8800000e+02   2.9812000e-01   2.9812000e-01   3.1859781e-01   0.0000000e+00  -2.0477813e-02
   1.8900000e+02   1.2774000e-01   1.2774000e-01   1.8802353e-01   0.0000000e+00  -6.0283529e-02
   1.9000000e+02   4.8582000e-01   4.8582000e-01   4.4209133e-01   0.0000000e+00   4.3728667e-02
   1.9100000e+02   3.4181000e-01   3.4181000e-01   3.6622849e-01   0.0000000e+00  -2.4418490e-02
   1.9200000e+02   3.6203000e-01   3.6203000e-01   3.4313504e-01   0.0000000e+00   1.8894958e-02
   1.9300000e+02   1.9078000e-01   1.9078000e-01   2.0525299e-01   0.0000000e+00  -1.4472990e-02
   1.9400000e+02   4.9280000e-02   4.9280000e-02   5.0445466e-02   0.0000000e+00  -1.1654662e-03
   1.9500000e+02   2.5945000e-01   2.5945000e-01   2.4040848e-01   0.0000000e+00   1.9041519e-02
   1.9600000e+02   2.7821000e-01   2.7821000e-01   3.1265399e-01   0.0000000e+00  -3.4443992e-02
   1.9700000e+02   2.6294000e-01   2.6294000e-01   2.2647738e-01   0.0000000e+00   3.6462622e-02
   1.9800000e+02   5.6720000e-01   5.6720000e-01   5.8288483e-01   0.0000000e+00  -1.5684831e-02
   1.9900000e+02   2.7532000e-01   2.7532000e-01   2.4559190e-01   0.0000000e+00   2.9728098e-02
   2.0000000e+02   1.6157000e-01   1.6157000e-01   2.1141018e-01   0.0000000e+00  -4.9840181e-02
   2.0100000e+02   1.3633000e-01   1.3633000e-01   1.2390197e-01   0.0000000e+00   1.2428029e-02
   2.0200000e+02   5.4285000e-01   5.4285000e-01   5.4796382e-01   0.0000000e+00  -5.1138164e-03
   2.0300000e+02   4.1853000e-01   4.1853000e-01   4.2919076e-01   0.0000000e+00  -1.0660757e-02
   2.0400000e+02   6.3634000e-01   6.3634000e-01   6.6483603e-01   0.0000000e+00  -2.8496035e-02
   2.0500000e+02   5.1056000e-01   5.1056000e-01   5.6398063e-01   0.0000000e+00  -5.3420632e-02
   2.0600000e+02   5.0733000e-01   5.0733000e-01   4.7770620e-01   0.0000000e+00   2.9623802e-02
   2.0700000e+02   2.2934000e-01   2.2934000e-01   3.0575196e-01   0.0000000e+00  -7.6411959e-02
   2.0800000e+02   8.4330000e-02   8.4330000e-02   1.2387028e-01   0.0000000e+00  -3.9540279e-02
   2.0900000e+02   2.7024000e-01   2.7024000e-01   1.9908740e-01   0.0000000e+00   7.1152597e-02
   2.1000000e+02   5.0875000e-01   5.0875000e-01   5.0155679e-01   0.0000000e+00   7.1932142e-03
   2.1100000e+02   3.7458000e-01   3.7458000e-01   3.5891394e-01   0.0000000e+00   1.5666060e-02
   2.1200000e+02   2.1460000e-02   2.1460000e-02  -1.0503287e-02   0.0000000e+00   3.1963287e-02
   2.1300000e+02   6.2331000e-01   6.2331000e-01   6.3269732e-01   0.0000000e+00  -9.3873199e-03
   2.1400000e+02   6.0650000e-01   6.0650000e-01   6.4116816e-01   0.0000000e+00  -3.4668163e-02
   2.1500000e+02   4.9123000e-01   4.9123000e-01   4.8726527e-01   0.0000000e+00   3.9647275e-03
   2.1600000e+02   5.3579000e-01   5.3579000e-01   5.9915271e-01   0.0000000e+00  -6.3362711e-02
   2.1700000e+02   4.8524000e-01   4.8524000e-01   5.3440128e-01   0.0000000e+00  -4.9161284e-02
   2.1800000e+02   3.1470000e-02   3.1470000e-02   5.3767996e-02   0.0000000e+00  -2.2297996e-02
   2.1900000e+02   3.0735000e-01   3.0735000e-01   3.5553447e-01   0.0000000e+00  -4.8184475e-02
   2.2000000e+02   5.5782000e-01  -1.0000000e-01   5.1055242e-01   6.5782000e-01   4.7267576e-02
   2.2100000e+02   9.7460000e-02  -1.0000000e-01   5.1276002e-03   1.9746000e-01   9.2332400e-02
   2.2200000e+02   3.6910000e-02  -1.0000000e-01   4.6431331e-02   1.3691000e-01  -9.5213313e-03
   2.2300000e+02   3.0257000e-01  -1.0000000e-01   2.3075797e-01   4.0257000e-01   7.1812028e-02
   2.2400000e+02   2.2819000e-01  -1.0000000e-01   1.8497954e-01   3.2819000e-01   4.3210461e-02
   2.2500000e+02   2.1411000e-01  -1.0000000e-01   1.9617368e-01   3.1411000e-01   1.7936321e-02
   2.2600000e+02   6.4503000e-01  -1.0000000e-01   5.0043794e-01   7.4503000e-01   1.4459206e-01
   2.2700000e+02   2.3465000e-01  -1.0000000e-01   1.5226743e-01   3.3465000e-01   8.2382566e-02
   2.2800000e+02   2.4722000e-01  -1.0000000e-01   2.3565654e-01   3.4722000e-01   1.1563459e-02
   2.2900000e+02   2.7578000e-01  -1.0000000e-01   1.9198533e-01   3.7578000e-01   8.3794673e-02
   2.3000000e+02   2.3405000e-01  -1.0000000e-01   1.7865944e-01   3.3405000e-01   5.5390558e-02
   2.3100000e+02   5.5437000e-01  -1.0000000e-01   4.9856135e-01   6.5437000e-01   5.5808654e-02
   2.3200000e+02   1.1332000e-01  -1.0000000e-01   6.5236660e-02   2.1332000e-01   4.8083340e-02
   2.3300000e+02   6.3538000e-01  -1.0000000e-01   5.3772315e-01   7.3538000e-01   9.7656853e-02
   2.3400000e+02   1.8500000e-01  -1.0000000e-01   1.8128609e-01   2.8500000e-01   3.7139105e-03
   2.3500000e+02   5.2137000e-01  -1.0000000e-01   3.7142961e-01   6.2137000e-01   1.4994039e-01
   2.3600000e+02   2.3583000e-01  -1.0000000e-01   1.8465768e-01   3.3583000e-01   5.1172323e-02
   2.3700000e+02   1.6866000e-01  -1.0000000e-01   1.0610678e-01   2.6866000e-01   6.2553222e-02
   2.3800000e+02   3.0070000e-02  -1.0000000e-01   1.5669946e-02   1.3007000e-01   1.4400054e-02
   2.3900000e+02   3.2610000e-01  -1.0000000e-01   2.5770093e-01   4.2610000e-01   6.8399069e-02
   2.4000000e+02   2.9985000e-01  -1.0000000e-01   2.1530244e-01   3.9985000e-01   8.4547560e-02
   2.4100000e+02   6.2439000e-01   6.2439000e-01   6.1098433e-01   0.0000000e+00   1.3405668e-02
   2.4200000e+02   6.0802000e-01   6.0802000e-01   6.5941505e-01   0.0000000e+00  -5.1395047e-02
   2.4300000e+02   3.0272000e-01   3.0272000e-01   3.6934801e-01   0.0000000e+00  -6.6628010e-02
   2.4400000e+02   5.8720000e-02   5.8720000e-02   8.9036907e-02   0.0000000e+00  -3.0316907e-02
   2.4500000e+02   2.6891000e-01   2.6891000e-01   3.2823447e-01   0.0000000e+00  -5.9324466e-02
   2.4600000e+02   3.6012000e-01   3.6012000e-01   3.7191875e-01   0.0000000e+00  -1.1798752e-02
   2.4700000e+02   1.7328000e-01   1.7328000e-01   1.2254126e-01   0.0000000e+00   5.0738740e-02
   2.4800000e+02   5.0510000e-02   5.0510000e-02   5.7083947e-02   0.0000000e+00  -6.5739471e-03
   2.4900000e+02   2.1908000e-01   2.1908000e-01   1.9541150e-01   0.0000000e+00   2.3668498e-02
   2.5000000e+02   6.7880000e-02   6.7880000e-02   8.1148215e-02   0.0000000e+00  -1.3268215e-02
   2.5100000e+02   7.4620000e-02   7.4620000e-02   1.4784963e-01   0.0000000e+00  -7.3229627e-02
   2.5200000e+02   2.6921000e-01   2.6921000e-01   2.3238805e-01   0.0000000e+00   3.6821951e-02
   2.5300000e+02   5.6529000e-01   5.6529000e-01   5.2264242e-01   0.0000000e+00   4.2647582e-02
   2.5400000e+02   1.5109000e-01   1.5109000e-01   2.0835228e-01   0.0000000e+00  -5.7262284e-02
   2.5500000e+02   6.2440000e-01   6.2440000e-01   6.1618491e-01   0.0000000e+00   8.2150933e-03
   2.5600000e+02   1.0023000e-01   1.0023000e-01   1.2333452e-01   0.0000000e+00  -2.3104515e-02
   2.5700000e+02   1.8388000e-01   1.8388000e-01   1.5804240e-01   0.0000000e+00   2.5837601e-02
   2.5800000e+02   8.7000000e-04   8.7000000e-04  -3.0163282e-03   0.0000000e+00   3.8863282e-03
   2.5900000e+02   2.8869000e-01   2.8869000e-01   2.9883969e-01   0.0000000e+00  -1.0149691e-02
   2.6000000e+02   4.5725000e-01   4.5725000e-01   4.5702673e-01   0.0000000e+00   2.2327452e-04
   2.6100000e+02   1.6550000e-01   1.6550000e-01   9.9782625e-02   0.0000000e+00   6.5717375e-02
   2.6200000e+02   1.5900000e-01   1.5900000e-01   1.8253176e-01   0.0000000e+00  -2.3531763e-02
   2.6300000e+02   3.4280000e-02   3.4280000e-02   1.5504338e-02   0.0000000e+00   1.8775662e-02
   2.6400000e+02   2.5980000e-02   2.5980000e-02   1.9464611e-02   0.0000000e+00   6.5153886e-03
   2.6500000e+02   2.2302000e-01   2.2302000e-01   2.7283335e-01   0.0000000e+00  -4.9813348e-02
   2.6600000e+02   3.8573000e-01   3.8573000e-01   4.3280875e-01   0.0000000e+00  -4.7078754e-02
   2.6700000e+02   5.0790000e-01   5.0790000e-01   5.7423380e-01   0.0000000e+00  -6.6333801e-02
   2.6800000e+02   5.1454000e-01   5.1454000e-01   5.1976646e-01   0.0000000e+00  -5.2264594e-03
   2.6900000e+02   5.9274000e-01   5.9274000e-01   6.1784138e-01   0.0000000e+00  -2.5101384e-02
   2.7000000e+02   4.7869000e-01   4.7869000e-01   4.2274902e-01   0.0000000e+00   5.5940984e-02
   2.7100000e+02   4.4849000e-01   4.4849000e-01   4.6634402e-01   0.0000000e+00  -1.7854025e-02
   2.7200000e+02   6.3020000e-01   6.3020000e-01   6.3859195e-01   0.0000000e+00  -8.3919517e-03
   2.7300000e+02   6.1630000e-02   6.1630000e-02   6.2018002e-03   0.0000000e+00   5.5428200e-02
   2.7400000e+02   4.4378000e-01   4.4378000e-01   4.7570432e-01   0.0000000e+00  -3.1924321e-02
   2.7500000e+02   3.1266000e-01   3.1266000e-01   3.6413065e-01   0.0000000e+00  -5.1470651e-02
   2.7600000e+02   8.9750000e-02   8.9750000e-02   1.3222901e-01   0.0000000e+00  -4.2479012e-02
   2.7700000e+02   1.2613000e-01   1.2613000e-01   1.2932836e-01   0.0000000e+00  -3.1983585e-03
   2.7800000e+02   4.0348000e-01   4.0348000e-01   4.1302941e-01   0.0000000e+00  -9.5494054e-03
   2.7900000e+02   4.2832000e-01   4.2832000e-01   4.1595276e-01   0.0000000e+00   1.2367243e-02
   2.8000000e+02   5.5354000e-01   5.5354000e-01   5.0481206e-01   0.0000000e+00   4.8727937e-02
   2.8100000e+02   2.7855000e-01   2.7855000e-01   2.9865728e-01   0.0000000e+00  -2.0107278e-02
   2.8200000e+02   4.1678000e-01   4.1678000e-01   3.7658392e-01   0.0000000e+00   4.0196077e-02
   2.8300000e+02   6.4584000e-01   6.4584000e-01   6.0364594e-01   0.0000000e+00   4.2194064e-02
   2.8400000e+02   3.2878000e-01   3.2878000e-01   3.4555138e-01   0.0000000e+00  -1.6771379e-02
   2.8500000e+02   7.0340000e-02   7.0340000e-02   9.4168695e-02   0.0000000e+00  -2.3828695e-02
   2.8600000e+02   5.9536000e-01   5.9536000e-01   6.7201171e-01   0.0000000e+00  -7.6651707e-02
   2.8700000e+02   3.0052000e-01   3.0052000e-01   2.9059355e-01   0.0000000e+00   9.9264498e-03
   2.8800000e+02   5.1950000e-02   5.1950000e-02   3.3922277e-02   0.0000000e+00   1.8027723e-02
   2.8900000e+02   1.0680000e-02   1.0680000e-02   4.6394618e-02   0.0000000e+00  -3.5714618e-02
   2.9000000e+02   3.6935000e-01   3.6935000e-01   3.1664528e-01   0.0000000e+00   5.2704718e-02
   2.9100000e+02   3.8337000e-01   3.8337000e-01   4.1061875e-01   0.0000000e+00  -2.7248748e-02
   2.9200000e+02   1.6530000e-02   1.6530000e-02  -2.7243261e-02   0.0000000e+00   4.3773261e-02
   2.9300000e+02   8.5930000e-02   8.5930000e-02   1.4716238e-01   0.0000000e+00  -6.1232383e-02
   2.9400000e+02   5.6123000e-01   5.6123000e-01   5.7913275e-01   0.0000000e+00  -1.7902747e-02
   2.9500000e+02   2.2730000e-02   2.2730000e-02   7.9734096e-02   0.0000000e+00  -5.7004096e-02
   2.9600000e+02   2.8589000e-01   2.8589000e-01   3.1523378e-01   0.0000000e+00  -2.9343779e-02
   2.9700000e+02   6.4990000e-01   6.4990000e-01   6.6339110e-01   0.0000000e+00  -1.3491105e-02
   2.9800000e+02   5.7578000e-01   5.7578000e-01   5.3133014e-01   0.0000000e+00   4.4449855e-02
   2.9900000e+02   2.1558000e-01   2.1558000e-01   1.9012121e-01   0.0000000e+00   2.5458790e-02
   3.0000000e+02   3.2416000e-01   3.2416000e-01   3.1295427e-01   0.0000000e+00   1.1205731e-02
   3.0100000e+02   1.4602000e-01   1.4602000e-01   1.1994067e-01   0.0000000e+00   2.6079332e-02
   3.0200000e+02   3.1539000e-01   3.1539000e-01   3.1522990e-01   0.0000000e+00   1.6009853e-04
   3.0300000e+02   4.1693000e-01   4.1693000e-01   4.5895871e-01   0.0000000e+00  -4.2028713e-02
   3.0400000e+02   8.9140000e-02   8.9140000e-02   5.5170518e-02   0.0000000e+00   3.3969482e-02
   3.0500000e+02   6.3869000e-01   6.3869000e-01   6.1863955e-01   0.0000000e+00   2.0050454e-02
   3.0600000e+02   2.7878000e-01   2.7878000e-01   3.2076235e-01   0.0000000e+00  -4.1982348e-02
   3.0700000e+02   3.6308000e-01   3.6308000e-01   4.1877102e-01   0.0000000e+00  -5.5691022e-02
   3.0800000e+02   6.3435000e-01   6.3435000e-01   6.2805512e-01   0.0000000e+00   6.2948784e-03
   3.0900000e+02   2.2815000e-01   2.2815000e-01   1.8982003e-01   0.0000000e+00   3.8329973e-02
   3.1000000e+02   1.1371000e-01   1.1371000e-01   9.2799803e-02   0.0000000e+00   2.0910197e-02
   3.1100000e+02   5.7751000e-01   5.7751000e-01   5.7346929e-01   0.0000000e+00   4.0407087e-03
   3.1200000e+02   6.0290000e-02   6.0290000e-02   4.8142822e-02   0.0000000e+00   1.2147178e-02
   3.1300000e+02   3.9988000e-01   3.9988000e-01   4.2833905e-01   0.0000000e+00  -2.8459052e-02
   3.1400000e+02   4.8606000e-01   4.8606000e-01   4.4555649e-01   0.0000000e+00   4.0503506e-02
   3.1500000e+02   4.9754000e-01   4.9754000e-01   5.6213172e-01   0.0000000e+00  -6.4591718e-02
   3.1600000e+02   4.3616000e-01   4.3616000e-01   4.3915553e-01   0.0000000e+00  -2.9955256e-03
   3.1700000e+02   6.1259000e-01   6.1259000e-01   5.4692603e-01   0.0000000e+00   6.5663969e-02
   3.1800000e+02   2.3270000e-01   2.3270000e-01   2.1245557e-01   0.0000000e+00   2.0244427e-02
   3.1900000e+02   3.2440000e-01   3.2440000e-01   3.7454239e-01   0.0000000e+00  -5.0142395e-02
   3.2000000e+02   4.3040000e-02   4.3040000e-02   3.8217516e-03   0.0000000e+00   3.9218248e-02
   3.2100000e+02   5.9006000e-01   5.9006000e-01   5.6744152e-01   0.0000000e+00   2.2618484e-02
   3.2200000e+02   3.0676000e-01   3.0676000e-01   2.9686450e-01   0.0000000e+00   9.8954994e-03
   3.2300000e+02   5.6917000e-01   5.6917000e-01   5.2058558e-01   0.0000000e+00   4.8584417e-02
   3.2400000e+02   4.5750000e-02   4.5750000e-02   5.0077433e-03   0.0000000e+00   4.0742257e-02
   3.2500000e+02   2.7649000e-01   2.7649000e-01   2.6176735e-01   0.0000000e+00   1.4722652e-02
   3.2600000e+02   3.8295000e-01   3.8295000e-01   4.5529998e-01   0.0000000e+00  -7.2349984e-02
   3.2700000e+02   2.1960000e-02   2.1960000e-02   1.0468687e-02   0.0000000e+00   1.1491313e-02
   3.2800000e+02   6.0568000e-01   6.0568000e-01   6.3340868e-01   0.0000000e+00  -2.7728676e-02
   3.2900000e+02   3.2912000e-01   3.2912000e-01   2.7240382e-01   0.0000000e+00   5.6716177e-02
   3.3000000e+02   6.1883000e-01   6.1883000e-01   6.6051243e-01   0.0000000e+00  -4.1682434e-02
   3.3100000e+02   2.9806000e-01   2.9806000e-01   3.0733994e-01   0.0000000e+00  -9.2799354e-03
   3.3200000e+02   5.1393000e-01   5.1393000e-01   5.7788043e-01   0.0000000e+00  -6.3950434e-02
   3.3300000e+02   4.0562000e-01   4.0562000e-01   3.9648375e-01   0.0000000e+00   9.1362510e-03
   3.3400000e+02   4.3126000e-01   4.3126000e-01   3.7284278e-01   0.0000000e+00   5.8417219e-02
   3.3500000e+02   4.7005000e-01   4.7005000e-01   4.3898719e-01   0.0000000e+00   3.1062813e-02
   3.3600000e+02   6.3244000e-01   6.3244000e-01   6.7110732e-01   0.0000000e+00  -3.8667316e-02
   3.3700000e+02   3.2306000e-01   3.2306000e-01   2.8637779e-01   0.0000000e+00   3.6682213e-02
   3.3800000e+02   4.8240000e-02   4.8240000e-02  -2.1001156e-02   0.0000000e+00   6.9241156e-02
   3.3900000e+02   4.8950000e-02   4.8950000e-02   1.6920401e-02   0.0000000e+00   3.2029599e-02
   3.4000000e+02   3.8974000e-01   3.8974000e-01   4.4273027e-01   0.0000000e+00  -5.2990274e-02
   3.4100000e+02   5.5982000e-01   5.5982000e-01   5.6758277e-01   0.0000000e+00  -7.7627662e-03
   3.4200000e+02   6.0900000e-01   6.0900000e-01   6.2647534e-01   0.0000000e+00  -1.7475337e-02
   3.4300000e+02   9.0810000e-02   9.0810000e-02   5.9475496e-02   0.0000000e+00   3.1334504e-02
   3.4400000e+02   5.6686000e-01   5.6686000e-01   5.9130284e-01   0.0000000e+00  -2.4442844e-02
   3.4500000e+02   1.4052000e-01   1.4052000e-01   1.6405412e-01   0.0000000e+00  -2.3534118e-02
   3.4600000e+02   1.6670000e-02   1.6670000e-02   6.4439752e-02   0.0000000e+00  -4.7769752e-02
   3.4700000e+02   6.0674000e-01   6.0674000e-01   5.4638080e-01   0.0000000e+00   6.0359197e-02
   3.4800000e+02   5.1020000e-01   5.1020000e-01   4.8807687e-01   0.0000000e+00   2.2123131e-02
   3.4900000e+02   3.9555000e-01   3.9555000e-01   3.9569806e-01   0.0000000e+00  -1.4805642e-04
   3.5000000e+02   4.0912000e-01   4.0912000e-01   3.6640804e-01   0.0000000e+00   4.2711964e-02
   3.5100000e+02   6.4727000e-01   6.4727000e-01   5.9559119e-01   0.0000000e+00   5.1678806e-02
   3.5200000e+02   1.6120000e-02   1.6120000e-02  -4.5907413e-03   0.0000000e+00   2.0710741e-02
   3.5300000e+02   9.6200000e-02   9.6200000e-02   7.2571226e-02   0.0000000e+00   2.3628774e-02
   3.5400000e+02   4.6520000e-01   4.6520000e-01   4.4093593e-01   0.0000000e+00   2.4264072e-02
   3.5500000e+02   1.0382000e-01   1.0382000e-01   6.8924452e-02   0.0000000e+00   3.4895548e-02
   3.5600000e+02   6.1668000e-01   6.1668000e-01   5.7147661e-01   0.0000000e+00   4.5203394e-02
   3.5700000e+02   4.3702000e-01   4.3702000e-01   4.2007596e-01   0.0000000e+00   1.6944038e-02
   3.5800000e+02   1.9897000e-01   1.9897000e-01   2.3288510e-01   0.0000000e+00  -3.3915099e-02
   3.5900000e+02   5.5701000e-01   5.5701000e-01   5.2051931e-01   0.0000000e+00   3.6490689e-02
   3.6000000e+02   3.8258000e-01   3.8258000e-01   4.1501038e-01   0.0000000e+00  -3.2430385e-02
   3.6100000e+02   1.1443000e-01   1.1443000e-01   8.6670382e-02   0.0000000e+00   2.7759618e-02
   3.6200000e+02   6.1444000e-01   6.1444000e-01   5.6051231e-01   0.0000000e+00   5.3927694e-02
   3.6300000e+02   3.5349000e-01   3.5349000e-01   3.5616904e-01   0.0000000e+00  -2.6790414e-03
   3.6400000e+02   1.5249000e-01   1.5249000e-01   1.6291716e-01   0.0000000e+00  -1.0427160e-02
   3.6500000e+02   5.1252000e-01   5.1252000e-01   4.9913456e-01   0.0000000e+00   1.3385442e-02
   3.6600000e+02   2.8357000e-01   2.8357000e-01   3.5578566e-01   0.0000000e+00  -7.2215657e-02
   3.6700000e+02   2.2943000e-01   2.2943000e-01   2.2034606e-01   0.0000000e+00   9.0839419e-03
   3.6800000e+02   2.3723000e-01   2.3723000e-01   1.6984953e-01   0.0000000e+00   6.7380472e-02
   3.6900000e+02   1.6080000e-02   1.6080000e-02   4.6975968e-02   0.0000000e+00  -3.0895968e-02
   3.7000000e+02   2.8612000e-01   2.8612000e-01   2.7597700e-01   0.0000000e+00   1.0143000e-02
   3.7100000e+02   2.0412000e-01   2.0412000e-01   2.3395292e-01   0.0000000e+00  -2.9832921e-02
   3.7200000e+02   1.4516000e-01   1.4516000e-01   2.1488531e-01   0.0000000e+00  -6.9725306e-02
   3.7300000e+02   2.0029000e-01   2.0029000e-01   2.3970866e-01   0.0000000e+00  -3.9418660e-02
   3.7400000e+02   3.9336000e-01   3.9336000e-01   3.9707060e-01   0.0000000e+00  -3.7106022e-03
   3.7500000e+02   3.8236000e-01   3.8236000e-01   3.5369791e-01   0.0000000e+00   2.8662094e-02
   3.7600000e+02   9.0930000e-02   9.0930000e-02   6.6140377e-02   0.0000000e+00   2.4789623e-02
   3.7700000e+02   6.3779000e-01   6.3779000e-01   6.5733934e-01   0.0000000e+00  -1.9549341e-02
   3.7800000e+02   5.6230000e-02   5.6230000e-02   2.4115652e-02   0.0000000e+00   3.2114348e-02
   3.7900000e+02   1.3635000e-01   1.3635000e-01   1.3757126e-01   0.0000000e+00  -1.2212597e-03
   3.8000000e+02   5.8744000e-01   5.8744000e-01   5.7696866e-01   0.0000000e+00   1.0471340e-02
   3.8100000e+02   1.0545000e-01   1.0545000e-01   7.6200220e-02   0.0000000e+00   2.9249780e-02
   3.8200000e+02   4.1630000e-02   4.1630000e-02   1.8969057e-02   0.0000000e+00   2.2660943e-02
   3.8300000e+02   6.3340000e-01   6.3340000e-01   6.3580657e-01   0.0000000e+00  -2.4065679e-03
   3.8400000e+02   2.6619000e-01   2.6619000e-01   2.7077203e-01   0.0000000e+00  -4.5820305e-03
   3.8500000e+02   3.1492000e-01   3.1492000e-01   3.0913835e-01   0.0000000e+00   5.7816475e-03
   3.8600000e+02   1.0909000e-01   1.0909000e-01   1.5720001e-01   0.0000000e+00  -4.8110008e-02
   3.8700000e+02   4.1155000e-01   4.1155000e-01   4.3567895e-01   0.0000000e+00  -2.4128949e-02
   3.8800000e+02   3.0313000e-01   3.0313000e-01   2.7010081e-01   0.0000000e+00   3.3029188e-02
   3.8900000e+02   9.4000000e-04   9.4000000e-04   2.3819546e-02   0.0000000e+00  -2.2879546e-02
   3.9000000e+02   2.3923000e-01   2.3923000e-01   2.8154922e-01   0.0000000e+00  -4.2319221e-02
   3.9100000e+02   4.6474000e-01   4.6474000e-01   5.4211146e-01   0.0000000e+00  -7.7371461e-02
   3.9200000e+02   4.4767000e-01   4.4767000e-01   4.8318427e-01   0.0000000e+00  -3.5514267e-02
   3.9300000e+02   1.7296000e-01   1.7296000e-01   1.4909176e-01   0.0000000e+00   2.3868237e-02
   3.9400000e+02   2.2374000e-01   2.2374000e-01   2.6198417e-01   0.0000000e+00  -3.8244166e-02
   3.9500000e+02   5.7801000e-01   5.7801000e-01   6.4075010e-01   0.0000000e+00  -6.2740098e-02
   3.9600000e+02   1.6021000e-01   1.6021000e-01   2.0134371e-01   0.0000000e+00  -4.1133708e-02
   3.9700000e+02   6.0530000e-01   6.0530000e-01   5.7904406e-01   0.0000000e+00   2.6255940e-02
   3.9800000e+02   1.6789000e-01   1.6789000e-01   1.5992324e-01   0.0000000e+00   7.9667553e-03
   3.9900000e+02   4.5210000e-01   4.5210000e-01   4.4426574e-01   0.0000000e+00   7.8342616e-03
   4.0000000e+02   1.2576000e-01   1.2576000e-01   1.2607286e-01   0.0000000e+00  -3.1286008e-04
   4.0100000e+02   4.5042000e-01   4.5042000e-01   4.8072334e-01   0.0000000e+00  -3.0303335e-02
   4.0200000e+02   1.6239000e-01   1.6239000e-01   1.5555099e-01   0.0000000e+00   6.8390139e-03
   4.0300000e+02   3.4544000e-01   3.4544000e-01   4.1523003e-01   0.0000000e+00  -6.9790030e-02
   4.0400000e+02   3.3924000e-01   3.3924000e-01   3.6306768e-01   0.0000000e+00  -2.3827679e-02
   4.0500000e+02   3.9885000e-01   3.9885000e-01   4.0922358e-01   0.0000000e+00  -1.0373585e-02
   4.0600000e+02   5.5545000e-01   5.5545000e-01   5.9841288e-01   0.0000000e+00  -4.2962879e-02
   4.0700000e+02   1.6862000e-01   1.6862000e-01   2.1911600e-01   0.0000000e+00  -5.0496005e-02
   4.0800000e+02   1.4687000e-01   1.4687000e-01   2.0795174e-01   0.0000000e+00  -6.1081743e-02
   4.0900000e+02   2.1066000e-01   2.1066000e-01   1.6059988e-01   0.0000000e+00   5.0060124e-02
   4.1000000e+02   4.9642000e-01   4.9642000e-01   5.4065032e-01   0.0000000e+00  -4.4230323e-02
   4.1100000e+02   4.1342000e-01   4.1342000e-01   3.8392230e-01   0.0000000e+00   2.9497695e-02
   4.1200000e+02   4.7731000e-01   4.7731000e-01   4.6927649e-01   0.0000000e+00   8.0335099e-03
   4.1300000e+02   1.9680000e-01   1.9680000e-01   1.8210651e-01   0.0000000e+00   1.4693495e-02
   4.1400000e+02   6.5900000e-03   6.5900000e-03   4.3761451e-02   0.0000000e+00  -3.7171451e-02
   4.1500000e+02   5.9150000e-01   5.9150000e-01   6.0090768e-01   0.0000000e+00  -9.4076752e-03
   4.1600000e+02   4.5590000e-01   4.5590000e-01   4.1495103e-01   0.0000000e+00   4.0948967e-02
   4.1700000e+02   8.2990000e-02   8.2990000e-02   6.6080179e-02   0.0000000e+00   1.6909821e-02
   4.1800000e+02   5.8684000e-01   5.8684000e-01   5.7546557e-01   0.0000000e+00   1.1374434e-02
   4.1900000e+02   2.4549000e-01   2.4549000e-01   2.2139623e-01   0.0000000e+00   2.4093767e-02
   4.2000000e+02   3.9176000e-01   3.9176000e-01   3.3336844e-01   0.0000000e+00   5.8391562e-02
   4.2100000e+02   1.2790000e-02   1.2790000e-02   5.5762128e-02   0.0000000e+00  -4.2972128e-02
   4.2200000e+02   3.3666000e-01   3.3666000e-01   3.0585759e-01   0.0000000e+00   3.0802409e-02
   4.2300000e+02   7.7110000e-02   7.7110000e-02   3.0169237e-02   0.0000000e+00   4.6940763e-02
   4.2400000e+02   6.0258000e-01   6.0258000e-01   5.7357088e-01   0.0000000e+00   2.9009123e-02
   4.2500000e+02   2.6992000e-01   2.6992000e-01   3.1767994e-01   0.0000000e+00  -4.7759941e-02
   4.2600000e+02   5.5006000e-01   5.5006000e-01   5.0132073e-01   0.0000000e+00   4.8739272e-02
   4.2700000e+02   4.7399000e-01   4.7399000e-01   4.9551013e-01   0.0000000e+00  -2.1520133e-02
   4.2800000e+02   4.1692000e-01   4.1692000e-01   4.2663393e-01   0.0000000e+00  -9.7139293e-03
   4.2900000e+02   4.7590000e-01   4.7590000e-01   4.6433533e-01   0.0000000e+00   1.1564668e-02
   4.3000000e+02   4.9405000e-01   4.9405000e-01   4.9433553e-01   0.0000000e+00  -2.8552679e-04
   4.3100000e+02   6.2898000e-01   6.2898000e-01   5.9140514e-01   0.0000000e+00   3.7574856e-02
   4.3200000e+02   5.8172000e-01   5.8172000e-01   5.7989452e-01   0.0000000e+00   1.8254791e-03
   4.3300000e+02   6.4224000e-01   6.4224000e-01   6.7171402e-01   0.0000000e+00  -2.9474021e-02
   4.3400000e+02   1.4522000e-01   1.4522000e-01   1.1455992e-01   0.0000000e+00   3.0660081e-02
   4.3500000e+02   5.0759000e-01   5.0759000e-01   4.9664897e-01   0.0000000e+00   1.0941026e-02
   4.3600000e+02   2.6617000e-01   2.6617000e-01   2.2335789e-01   0.0000000e+00   4.2812108e-02
   4.3700000e+02   5.0164000e-01   5.0164000e-01   4.9695566e-01   0.0000000e+00   4.6843378e-03
   4.3800000e+02   5.6273000e-01   5.6273000e-01   6.0130662e-01   0.0000000e+00  -3.8576615e-02
   4.3900000e+02   6.3531000e-01   6.3531000e-01   6.7916610e-01   0.0000000e+00  -4.3856103e-02
   4.4000000e+02   1.4052000e-01   1.4052000e-01   1.5118149e-01   0.0000000e+00  -1.0661494e-02
   4.4100000e+02   4.8881000e-01   4.8881000e-01   4.8189503e-01   0.0000000e+00   6.9149732e-03
   4.4200000e+02   3.9290000e-01   3.9290000e-01   3.5760849e-01   0.0000000e+00   3.5291512e-02
   4.4300000e+02   3.5782000e-01   3.5782000e-01   3.3970157e-01   0.0000000e+00   1.8118427e-02
   4.4400000e+02   4.3253000e-01   4.3253000e-01   4.5828476e-01   0.0000000e+00  -2.5754757e-02
   4.4500000e+02   5.2853000e-01   5.2853000e-01   5.0381250e-01   0.0000000e+00   2.4717503e-02
   4.4600000e+02   4.6509000e-01   4.6509000e-01   4.8694841e-01   0.0000000e+00  -2.1858413e-02
   4.4700000e+02   3.2982000e-01   3.2982000e-01   3.8110237e-01   0.0000000e+00  -5.1282371e-02
   4.4800000e+02   2.7915000e-01   2.7915000e-01   3.0632714e-01   0.0000000e+00  -2.7177140e-02
   4.4900000e+02   4.2525000e-01   4.2525000e-01   4.2404910e-01   0.0000000e+00   1.2009000e-03
   4.5000000e+02   2.3954000e-01   2.3954000e-01   2.4267904e-01   0.0000000e+00  -3.1390375e-03
   4.5100000e+02   6.4480000e-02   6.4480000e-02   6.4518969e-02   0.0000000e+00  -3.8969060e-05
   4.5200000e+02   5.6507000e-01   5.6507000e-01   6.0341835e-01   0.0000000e+00  -3.8348350e-02
   4.5300000e+02   3.9680000e-01   3.9680000e-01   4.0216855e-01   0.0000000e+00  -5.3685543e-03
   4.5400000e+02   3.2741000e-01   3.2741000e-01   3.1953081e-01   0.0000000e+00   7.8791943e-03
   4.5500000e+02   6.0560000e-02   6.0560000e-02   8.6122215e-02   0.0000000e+00  -2.5562215e-02
   4.5600000e+02   9.2740000e-02   9.2740000e-02   8.9578754e-02   0.0000000e+00   3.1612457e-03
   4.5700000e+02   2.3200000e-03   2.3200000e-03   3.6580112e-02   0.0000000e+00  -3.4260112e-02
   4.5800000e+02   1.4582000e-01   1.4582000e-01   1.1168191e-01   0.0000000e+00   3.4138093e-02
   4.5900000e+02   3.2702000e-01   3.2702000e-01   3.0240347e-01   0.0000000e+00   2.4616534e-02
   4.6000000e+02   1.3011000e-01   1.3011000e-01   1.6825519e-01   0.0000000e+00  -3.8145186e-02
   4.6100000e+02   1.5460000e-02   1.5460000e-02   7.6637089e-02   0.0000000e+00  -6.1177089e-02
   4.6200000e+02   4.5208000e-01   4.5208000e-01   4.6871038e-01   0.0000000e+00  -1.6630378e-02
   4.6300000e+02   1.9202000e-01   1.9202000e-01   2.3063024e-01   0.0000000e+00  -3.8610243e-02
   4.6400000e+02   5.5494000e-01   5.5494000e-01   6.0642437e-01   0.0000000e+00  -5.1484375e-02
   4.6500000e+02   1.2040000e-02   1.2040000e-02  -9.2747957e-03   0.0000000e+00   2.1314796e-02
   4.6600000e+02   6.3600000e-03   6.3600000e-03   2.0638085e-02   0.0000000e+00  -1.4278085e-02
   4.6700000e+02   5.1265000e-01   5.1265000e-01   4.4917496e-01   0.0000000e+00   6.3475035e-02
   4.6800000e+02   1.8931000e-01   1.8931000e-01   2.1093228e-01   0.0000000e+00  -2.1622277e-02
   4.6900000e+02   2.7655000e-01   2.7655000e-01   3.0675081e-01   0.0000000e+00  -3.0200808e-02
   4.7000000e+02   1.2402000e-01   1.2402000e-01   1.6571158e-01   0.0000000e+00  -4.1691576e-02
   4.7100000e+02   1.3836000e-01   1.3836000e-01   8.6765321e-02   0.0000000e+00   5.1594679e-02
   4.7200000e+02   5.8265000e-01   5.8265000e-01   6.3259284e-01   0.0000000e+00  -4.9942843e-02
   4.7300000e+02   5.7381000e-01   5.7381000e-01   6.1255636e-01   0.0000000e+00  -3.8746357e-02
   4.7400000e+02   4.5512000e-01   4.5512000e-01   4.3047978e-01   0.0000000e+00   2.4640215e-02
   4.7500000e+02   5.4148000e-01   5.4148000e-01   5.3893972e-01   0.0000000e+00   2.5402792e-03
   4.7600000e+02   5.0433000e-01   5.0433000e-01   5.2310630e-01   0.0000000e+00  -1.8776298e-02
   4.7700000e+02   3.7110000e-02   3.7110000e-02   3.1107216e-02   0.0000000e+00   6.0027840e-03
   4.7800000e+02   5.8401000e-01   5.8401000e-01   5.6689161e-01   0.0000000e+00   1.7118388e-02
   4.7900000e+02   3.2901000e-01   3.2901000e-01   3.2275286e-01   0.0000000e+00   6.2571421e-03
   4.8000000e+02   6.3154000e-01   6.3154000e-01   5.6494059e-01   0.0000000e+00   6.6599405e-02
   4.8100000e+02   6.2945000e-01   6.2945000e-01   6.4224428e-01   0.0000000e+00  -1.2794281e-02
   4.8200000e+02   1.2261000e-01   1.2261000e-01   1.0678485e-01   0.0000000e+00   1.5825150e-02
   4.8300000e+02   4.1656000e-01   4.1656000e-01   4.2159703e-01   0.0000000e+00  -5.0370347e-03
   4.8400000e+02   4.2141000e-01   4.2141000e-01   4.4692147e-01   0.0000000e+00  -2.5511472e-02
   4.8500000e+02   5.5278000e-01   5.5278000e-01   4.9766573e-01   0.0000000e+00   5.5114265e-02
   4.8600000e+02   4.3750000e-01   4.3750000e-01   4.9484084e-01   0.0000000e+00  -5.7340842e-02
   4.8700000e+02   7.8870000e-02   7.8870000e-02   1.2715871e-01   0.0000000e+00  -4.8288714e-02
   4.8800000e+02   5.7716000e-01   5.7716000e-01   6.0898474e-01   0.0000000e+00  -3.1824741e-02
   4.8900000e+02   5.2135000e-01   5.2135000e-01   5.3489577e-01   0.0000000e+00  -1.3545770e-02
   4.9000000e+02   4.8860000e-02   4.8860000e-02   7.7406172e-02   0.0000000e+00  -2.8546172e-02
   4.9100000e+02   1.6071000e-01   1.6071000e-01   1.8297661e-01   0.0000000e+00  -2.2266611e-02
   4.9200000e+02   5.5455000e-01   5.5455000e-01   5.5067396e-01   0.0000000e+00   3.8760444e-03
   4.9300000e+02   4.0083000e-01   4.0083000e-01   3.3039304e-01   0.0000000e+00   7.0436960e-02
   4.9400000e+02   1.2429000e-01   1.2429000e-01   1.5105370e-01   0.0000000e+00  -2.6763698e-02
   4.9500000e+02   3.9975000e-01   3.9975000e-01   3.3109128e-01   0.0000000e+00   6.8658716e-02
   4.9600000e+02   2.9551000e-01   2.9551000e-01   2.6889132e-01   0.0000000e+00   2.6618675e-02
   4.9700000e+02   1.8282000e-01   1.8282000e-01   1.6330726e-01   0.0000000e+00   1.9512736e-02
   4.9800000e+02   6.1212000e-01   6.1212000e-01   6.2838727e-01   0.0000000e+00  -1.6267268e-02
   4.9900000e+02   4.5053000e-01   4.5053000e-01   4.9944305e-01   0.0000000e+00  -4.8913048e-02
   5.0000000e+02   5.8443000e-01   5.8443000e-01   6.0326538e-01   0.0000000e+00  -1.8835384e-02
   5.0100000e+02   6.3890000e-01   6.3890000e-01   5.5798033e-01   0.0000000e+00   8.0919669e-02
   5.0200000e+02   3.3136000e-01   3.3136000e-01   3.7097871e-01   0.0000000e+00  -3.9618713e-02
   5.0300000e+02   5.2000000e-01   5.2000000e-01   5.3233196e-01   0.0000000e+00  -1.2331964e-02
   5.0400000e+02   3.5640000e-02   3.5640000e-02  -3.7449932e-04   0.0000000e+00   3.6014499e-02
   5.0500000e+02   8.7450000e-02   8.7450000e-02   1.1426706e-01   0.0000000e+00  -2.6817063e-02
   5.0600000e+02   4.5280000e-01   4.5280000e-01   4.9402270e-01   0.0000000e+00  -4.1222699e-02
   5.0700000e+02   5.1080000e-01   5.1080000e-01   5.5546473e-01   0.0000000e+00  -4.4664734e-02
   5.0800000e+02   5.3015000e-01   5.3015000e-01   5.0602824e-01   0.0000000e+00   2.4121765e-02
   5.0900000e+02   1.2798000e-01   1.2798000e-01   1.8589128e-01   0.0000000e+00  -5.7911282e-02
   5.1000000e+02   6.4784000e-01   6.4784000e-01   6.3634360e-01   0.0000000e+00   1.1496402e-02
   5.1100000e+02   9.0230000e-02   9.0230000e-02   1.0421693e-01   0.0000000e+00  -1.3986932e-02
   5.1200000e+02   3.7896000e-01   3.7896000e-01   4.2158424e-01   0.0000000e+00  -4.2624235e-02
   5.1300000e+02   4.7008000e-01   4.7008000e-01   4.5955217e-01   0.0000000e+00   1.0527835e-02
   5.1400000e+02   4.1901000e-01   4.1901000e-01   4.3796381e-01   0.0000000e+00  -1.8953811e-02
   5.1500000e+02   1.2600000e-01   1.2600000e-01   5.6229173e-02   0.0000000e+00   6.9770827e-02
   5.1600000e+02   2.0032000e-01   2.0032000e-01   1.9590384e-01   0.0000000e+00   4.4161634e-03
   5.1700000e+02   5.5382000e-01   5.5382000e-01   6.0485580e-01   0.0000000e+00  -5.1035798e-02
   5.1800000e+02   3.8856000e-01   3.8856000e-01   3.6132972e-01   0.0000000e+00   2.7230280e-02
   5.1900000e+02   3.6966000e-01   3.6966000e-01   3.6199658e-01   0.0000000e+00   7.6634153e-03
   5.2000000e+02   5.9191000e-01   5.9191000e-01   6.1260819e-01   0.0000000e+00  -2.0698189e-02
   5.2100000e+02   3.3560000e-01   3.3560000e-01   4.1657878e-01   0.0000000e+00  -8.0978779e-02
   5.2200000e+02   5.1922000e-01   5.1922000e-01   5.5984649e-01   0.0000000e+00  -4.0626486e-02
   5.2300000e+02   6.9450000e-02   6.9450000e-02   1.0112670e-02   0.0000000e+00   5.9337330e-02
   5.2400000e+02   1.4450000e-02   1.4450000e-02   6.6030414e-03   0.0000000e+00   7.8469586e-03
   5.2500000e+02   7.4990000e-02   7.4990000e-02   8.2762633e-02   0.0000000e+00  -7.7726331e-03
   5.2600000e+02   2.4498000e-01   2.4498000e-01   2.6389137e-01   0.0000000e+00  -1.8911370e-02
   5.2700000e+02   2.3929000e-01   2.3929000e-01   1.7381708e-01   0.0000000e+00   6.5472916e-02
   5.2800000e+02   5.0361000e-01   5.0361000e-01   4.9518607e-01   0.0000000e+00   8.4239315e-03
   5.2900000e+02   2.0526000e-01   2.0526000e-01   2.3333713e-01   0.0000000e+00  -2.8077126e-02
   5.3000000e+02   3.8022000e-01   3.8022000e-01   3.8621160e-01   0.0000000e+00  -5.9915990e-03
   5.3100000e+02   2.3372000e-01   2.3372000e-01   2.7869325e-01   0.0000000e+00  -4.4973246e-02
   5.3200000e+02   3.7290000e-01   3.7290000e-01   3.7479263e-01   0.0000000e+00  -1.8926314e-03
   5.3300000e+02   2.7406000e-01   2.7406000e-01   2.5827559e-01   0.0000000e+00   1.5784415e-02
   5.3400000e+02   6.3217000e-01   6.3217000e-01   6.7623062e-01   0.0000000e+00  -4.4060617e-02
   5.3500000e+02   3.6861000e-01   3.6861000e-01   3.3613682e-01   0.0000000e+00   3.2473175e-02
   5.3600000e+02   2.0282000e-01   2.0282000e-01   2.1604630e-01   0.0000000e+00  -1.3226299e-02
   5.3700000e+02   4.3428000e-01   4.3428000e-01   4.6595332e-01   0.0000000e+00  -3.1673319e-02
   5.3800000e+02   2.7386000e-01   2.7386000e-01   2.8639216e-01   0.0000000e+00  -1.2532164e-02
   5.3900000e+02   6.1620000e-01   6.1620000e-01   6.3009034e-01   0.0000000e+00  -1.3890342e-02
   5.4000000e+02   1.3214000e-01   1.3214000e-01   1.3398858e-01   0.0000000e+00  -1.8485828e-03
   5.4100000e+02   1.9909000e-01   1.9909000e-01   1.6102093e-01   0.0000000e+00   3.8069068e-02
   5.4200000e+02   3.4164000e-01   3.4164000e-01   2.9288119e-01   0.0000000e+00   4.8758813e-02
   5.4300000e+02   6.9470000e-02   6.9470000e-02   2.6459774e-02   0.0000000e+00   4.3010226e-02
   5.4400000e+02   3.6844000e-01   3.6844000e-01   3.2588856e-01   0.0000000e+00   4.2551444e-02
   5.4500000e+02   1.5000000e-03   1.5000000e-03   2.1606798e-02   0.0000000e+00  -2.0106798e-02
   5.4600000e+02   5.3383000e-01   5.3383000e-01   5.7382285e-01   0.0000000e+00  -3.9992853e-02
   5.4700000e+02   6.4728000e-01   6.4728000e-01   6.0589183e-01   0.0000000e+00   4.1388170e-02
   5.4800000e+02   4.7635000e-01   4.7635000e-01   4.7174812e-01   0.0000000e+00   4.6018778e-03
   5.4900000e+02   4.1168000e-01   4.1168000e-01   4.5225355e-01   0.0000000e+00  -4.0573551e-02
   5.5000000e+02   5.3948000e-01   5.3948000e-01   5.4953729e-01   0.0000000e+00  -1.0057290e-02
   5.5100000e+02   1.6903000e-01   1.6903000e-01   1.2646737e-01   0.0000000e+00   4.2562626e-02
   5.5200000e+02   1.0998000e-01   1.0998000e-01   1.6036751e-01   0.0000000e+00  -5.0387509e-02
   5.5300000e+02   3.1900000e-03   3.1900000e-03   4.8768636e-02   0.0000000e+00  -4.5578636e-02
   5.5400000e+02   1.7260000e-02   1.7260000e-02   1.5761851e-02   0.0000000e+00   1.4981490e-03
   5.5500000e+02   1.3318000e-01   1.3318000e-01   1.2866352e-01   0.0000000e+00   4.5164752e-03
   5.5600000e+02   3.6480000e-02   3.6480000e-02   4.8351940e-02   0.0000000e+00  -1.1871940e-02
   5.5700000e+02   2.9430000e-02   2.9430000e-02   8.5564559e-03   0.0000000e+00   2.0873544e-02
   5.5800000e+02   4.5374000e-01   4.5374000e-01   4.5753572e-01   0.0000000e+00  -3.7957197e-03
   5.5900000e+02   5.9080000e-01   5.9080000e-01   5.1076130e-01   0.0000000e+00   8.0038702e-02
   5.6000000e+02   6.4979000e-01   6.4979000e-01   6.8135012e-01   0.0000000e+00  -3.1560121e-02
   5.6100000e+02   2.0989000e-01   2.0989000e-01   1.5275474e-01   0.0000000e+00   5.7135256e-02
   5.6200000e+02   4.7634000e-01   4.7634000e-01   4.3454858e-01   0.0000000e+00   4.1791423e-02
   5.6300000e+02   2.5518000e-01   2.5518000e-01   2.0172913e-01   0.0000000e+00   5.3450873e-02
   5.6400000e+02   3.7350000e-02   3.7350000e-02   4.1303300e-02   0.0000000e+00  -3.9532997e-03
   5.6500000e+02   9.2200000e-02   9.2200000e-02   4.2929158e-02   0.0000000e+00   4.9270842e-02
   5.6600000e+02   4.5370000e-01   4.5370000e-01   4.3962362e-01   0.0000000e+00   1.4076383e-02
   5.6700000e+02   2.4930000e-01   2.4930000e-01   2.1425499e-01   0.0000000e+00   3.5045013e-02
   5.6800000e+02   5.8961000e-01   5.8961000e-01   5.5637644e-01   0.0000000e+00   3.3233558e-02
   5.6900000e+02   5.8216000e-01   5.8216000e-01   5.3212666e-01   0.0000000e+00   5.0033343e-02
   5.7000000e+02   6.0885000e-01   6.0885000e-01   6.4068443e-01   0.0000000e+00  -3.1834431e-02
   5.7100000e+02   2.5801000e-01   2.5801000e-01   3.1186750e-01   0.0000000e+00  -5.3857501e-02
   5.7200000e+02   5.3492000e-01   5.3492000e-01   4.6275068e-01   0.0000000e+00   7.2169317e-02
   5.7300000e+02   4.5533000e-01   4.5533000e-01   4.5153375e-01   0.0000000e+00   3.7962484e-03
   5.7400000e+02   3.3073000e-01   3.3073000e-01   2.9703294e-01   0.0000000e+00   3.3697057e-02
   5.7500000e+02   2.6320000e-02   2.6320000e-02   1.0802514e-02   0.0000000e+00   1.5517486e-02
   5.7600000e+02   4.7583000e-01   4.7583000e-01   4.7858232e-01   0.0000000e+00  -2.7523171e-03
   5.7700000e+02   4.9087000e-01   4.9087000e-01   4.5119096e-01   0.0000000e+00   3.9679037e-02
   5.7800000e+02   1.3406000e-01   1.3406000e-01   1.5050384e-01   0.0000000e+00  -1.6443842e-02
   5.7900000e+02   6.0328000e-01   6.0328000e-01   6.2461509e-01   0.0000000e+00  -2.1335088e-02
   5.8000000e+02   2.2778000e-01   2.2778000e-01   2.4033965e-01   0.0000000e+00  -1.2559653e-02
   5.8100000e+02   4.8400000e-01   4.8400000e-01   4.5919020e-01   0.0000000e+00   2.4809802e-02
   5.8200000e+02   5.5687000e-01   5.5687000e-01   6.0136810e-01   0.0000000e+00  -4.4498098e-02
   5.8300000e+02   1.7486000e-01   1.7486000e-01   2.1592856e-01   0.0000000e+00  -4.1068565e-02
   5.8400000e+02   4.0170000e-01   4.0170000e-01   3.3926771e-01   0.0000000e+00   6.2432285e-02
   5.8500000e+02   1.2246000e-01   1.2246000e-01   1.2243559e-01   0.0000000e+00   2.4414458e-05
   5.8600000e+02   2.0218000e-01   2.0218000e-01   2.7098416e-01   0.0000000e+00  -6.8804160e-02
   5.8700000e+02   5.7030000e-02   5.7030000e-02   6.9695545e-02   0.0000000e+00  -1.2665545e-02
   5.8800000e+02   4.3396000e-01   4.3396000e-01   4.5720942e-01   0.0000000e+00  -2.3249417e-02
   5.8900000e+02   2.0518000e-01   2.0518000e-01   2.4810223e-01   0.0000000e+00  -4.2922234e-02
   5.9000000e+02   5.7582000e-01   5.7582000e-01   5.2721602e-01   0.0000000e+00   4.8603979e-02
   5.9100000e+02   5.6114000e-01   5.6114000e-01   5.9011145e-01   0.0000000e+00  -2.8971450e-02
   5.9200000e+02   2.8184000e-01   2.8184000e-01   2.8146951e-01   0.0000000e+00   3.7048841e-04
   5.9300000e+02   1.4014000e-01   1.4014000e-01   1.3876764e-01   0.0000000e+00   1.3723633e-03
   5.9400000e+02   5.6670000e-02   5.6670000e-02   7.1060208e-02   0.0000000e+00  -1.4390208e-02
   5.9500000e+02   3.8357000e-01   3.8357000e-01   3.5722899e-01   0.0000000e+00   2.6341009e-02
   5.9600000e+02   4.5293000e-01   4.5293000e-01   4.3977030e-01   0.0000000e+00   1.3159698e-02
   5.9700000e+02   3.0172000e-01   3.0172000e-01   3.4455738e-01   0.0000000e+00  -4.2837384e-02
   5.9800000e+02   2.6830000e-01   2.6830000e-01   2.8807159e-01   0.0000000e+00  -1.9771586e-02
   5.9900000e+02   2.2970000e-02   2.2970000e-02   3.2690436e-02   0.0000000e+00  -9.7204356e-03
   6.0000000e+02   5.1660000e-02   5.1660000e-02   5.8469099e-02   0.0000000e+00  -6.8090990e-03
   6.0100000e+02   6.4056000e-01   6.4056000e-01   6.4302949e-01   0.0000000e+00  -2.4694919e-03
   6.0200000e+02   3.4060000e-02   3.4060000e-02   3.9391160e-03   0.0000000e+00   3.0120884e-02
   6.0300000e+02   7.4720000e-02   7.4720000e-02   4.3302491e-02   0.0000000e+00   3.1417509e-02
   6.0400000e+02   5.6459000e-01   5.6459000e-01   5.7301587e-01   0.0000000e+00  -8.4258746e-03
   6.0500000e+02   5.3229000e-01   5.3229000e-01   5.8386179e-01   0.0000000e+00  -5.1571794e-02
   6.0600000e+02   1.2591000e-01   1.2591000e-01   8.6032176e-02   0.0000000e+00   3.9877824e-02
   6.0700000e+02   4.4440000e-01   4.4440000e-01   4.8163774e-01   0.0000000e+00  -3.7237743e-02
   6.0800000e+02   4.6337000e-01   4.6337000e-01   4.8848440e-01   0.0000000e+00  -2.5114396e-02
   6.0900000e+02   5.4159000e-01   5.4159000e-01   5.5191047e-01   0.0000000e+00  -1.0320466e-02
   6.1000000e+02   1.6570000e-02   1.6570000e-02   9.8434955e-03   0.0000000e+00   6.7265045e-03
   6.1100000e+02   3.1650000e-01   3.1650000e-01   3.1135291e-01   0.0000000e+00   5.1470867e-03
   6.1200000e+02   3.6056000e-01   3.6056000e-01   3.3078718e-01   0.0000000e+00   2.9772824e-02
   6.1300000e+02   5.4271000e-01   5.4271000e-01   5.0181934e-01   0.0000000e+00   4.0890664e-02
   6.1400000e+02   2.8444000e-01   2.8444000e-01   2.4858212e-01   0.0000000e+00   3.5857877e-02
   6.1500000e+02   2.8608000e-01   2.8608000e-01   3.0535182e-01   0.0000000e+00  -1.9271820e-02
   6.1600000e+02   2.9052000e-01   2.9052000e-01   3.2480982e-01   0.0000000e+00  -3.4289823e-02
   6.1700000e+02   3.0053000e-01   3.0053000e-01   3.2243141e-01   0.0000000e+00  -2.1901407e-02
   6.1800000e+02   1.4000000e-02   1.4000000e-02   7.5068739e-02   0.0000000e+00  -6.1068739e-02
   6.1900000e+02   5.8379000e-01   5.8379000e-01   5.5496945e-01   0.0000000e+00   2.8820554e-02
   6.2000000e+02   6.6330000e-02   6.6330000e-02   5.4438439e-02   0.0000000e+00   1.1891561e-02
   6.2100000e+02   1.1605000e-01   1.1605000e-01   1.9163724e-01   0.0000000e+00  -7.5587244e-02
   6.2200000e+02   4.1664000e-01   4.1664000e-01   3.3508114e-01   0.0000000e+00   8.1558858e-02
   6.2300000e+02   5.9843000e-01   5.9843000e-01   5.3852720e-01   0.0000000e+00   5.9902802e-02
   6.2400000e+02   5.8701000e-01   5.8701000e-01   6.1895339e-01   0.0000000e+00  -3.1943393e-02
   6.2500000e+02   6.4520000e-01   6.4520000e-01   6.7309965e-01   0.0000000e+00  -2.7899651e-02
   6.2600000e+02   1.4790000e-01   1.4790000e-01   1.6550662e-01   0.0000000e+00  -1.7606619e-02
   6.2700000e+02   5.2705000e-01   5.2705000e-01   5.0828271e-01   0.0000000e+00   1.8767291e-02
   6.2800000e+02   4.6703000e-01   4.6703000e-01   5.2046674e-01   0.0000000e+00  -5.3436739e-02
   6.2900000e+02   5.6229000e-01   5.6229000e-01   6.0926827e-01   0.0000000e+00  -4.6978274e-02
   6.3000000e+02   8.8580000e-02   8.8580000e-02   9.0395085e-02   0.0000000e+00  -1.8150850e-03
   6.3100000e+02   4.4273000e-01   4.4273000e-01   4.6223802e-01   0.0000000e+00  -1.9508023e-02
   6.3200000e+02   6.1563000e-01   6.1563000e-01   6.3423026e-01   0.0000000e+00  -1.8600256e-02
   6.3300000e+02   2.0850000e-02   2.0850000e-02   5.4601346e-02   0.0000000e+00  -3.3751346e-02
   6.3400000e+02   4.4040000e-02   4.4040000e-02   1.0350945e-01   0.0000000e+00  -5.9469449e-02
   6.3500000e+02   2.5761000e-01   2.5761000e-01   3.2742792e-01   0.0000000e+00  -6.9817925e-02
   6.3600000e+02   2.2330000e-01   2.2330000e-01   2.1253720e-01   0.0000000e+00   1.0762795e-02
   6.3700000e+02   3.9221000e-01   3.9221000e-01   3.1611471e-01   0.0000000e+00   7.6095288e-02
   6.3800000e+02   5.6116000e-01   5.6116000e-01   5.9405386e-01   0.0000000e+00  -3.2893862e-02
   6.3900000e+02   4.7720000e-02   4.7720000e-02   1.5236330e-02   0.0000000e+00   3.2483670e-02
   6.4000000e+02   4.5153000e-01   4.5153000e-01   3.9244982e-01   0.0000000e+00   5.9080179e-02
   6.4100000e+02   4.3956000e-01   4.3956000e-01   4.4330123e-01   0.0000000e+00  -3.7412293e-03
   6.4200000e+02   5.8202000e-01   5.8202000e-01   5.9600542e-01   0.0000000e+00  -1.3985420e-02
   6.4300000e+02   2.1138000e-01   2.1138000e-01   2.0256583e-01   0.0000000e+00   8.8141741e-03
   6.4400000e+02   1.3490000e-01   1.3490000e-01   1.3682838e-01   0.0000000e+00  -1.9283818e-03
   6.4500000e+02   5.4152000e-01   5.4152000e-01   5.7706554e-01   0.0000000e+00  -3.5545542e-02
   6.4600000e+02   1.3038000e-01   1.3038000e-01   1.4793017e-01   0.0000000e+00  -1.7550174e-02
   6.4700000e+02   4.0035000e-01   4.0035000e-01   3.6677062e-01   0.0000000e+00   3.3579380e-02
   6.4800000e+02   3.2740000e-01   3.2740000e-01   3.1763547e-01   0.0000000e+00   9.7645306e-03
   6.4900000e+02   3.8070000e-01   3.8070000e-01   3.4151542e-01   0.0000000e+00   3.9184585e-02
   6.5000000e+02   2.2691000e-01   2.2691000e-01   1.7803958e-01   0.0000000e+00   4.8870424e-02
   6.5100000e+02   3.8346000e-01   3.8346000e-01   3.7787796e-01   0.0000000e+00   5.5820449e-03
   6.5200000e+02   5.3290000e-02   5.3290000e-02   4.5968476e-02   0.0000000e+00   7.3215244e-03
   6.5300000e+02   5.6560000e-02   5.6560000e-02   1.2911061e-01   0.0000000e+00  -7.2550613e-02
   6.5400000e+02   2.9460000e-01   2.9460000e-01   3.3081681e-01   0.0000000e+00  -3.6216813e-02
   6.5500000e+02   3.8910000e-02   3.8910000e-02   6.9443697e-02   0.0000000e+00  -3.0533697e-02
   6.5600000e+02   1.8543000e-01   1.8543000e-01   1.6634622e-01   0.0000000e+00   1.9083775e-02
   6.5700000e+02   3.3138000e-01   3.3138000e-01   2.6854632e-01   0.0000000e+00   6.2833683e-02
   6.5800000e+02   5.3957000e-01   5.3957000e-01   5.8127622e-01   0.0000000e+00  -4.1706222e-02
   6.5900000e+02   2.7727000e-01   2.7727000e-01   3.1029261e-01   0.0000000e+00  -3.3022614e-02
   6.6000000e+02   3.4242000e-01   3.4242000e-01   3.0977858e-01   0.0000000e+00   3.2641423e-02
   6.6100000e+02   4.9909000e-01   4.9909000e-01   4.7406745e-01   0.0000000e+00   2.5022554e-02
   6.6200000e+02   7.6500000e-02   7.6500000e-02   1.1543921e-01   0.0000000e+00  -3.8939205e-02
   6.6300000e+02   2.7433000e-01   2.7433000e-01   3.0359390e-01   0.0000000e+00  -2.9263902e-02
   6.6400000e+02   8.1640000e-02   8.1640000e-02   6.8076117e-02   0.0000000e+00   1.3563883e-02
   6.6500000e+02   1.5125000e-01   1.5125000e-01   2.1825990e-01   0.0000000e+00  -6.7009901e-02
   6.6600000e+02   3.9638000e-01   3.9638000e-01   4.0808716e-01   0.0000000e+00  -1.1707163e-02
   6.6700000e+02   4.7235000e-01   4.7235000e-01   4.2108823e-01   0.0000000e+00   5.1261773e-02
   6.6800000e+02   4.8764000e-01   4.8764000e-01   4.3252452e-01   0.0000000e+00   5.5115475e-02
   6.6900000e+02   5.6417000e-01   5.6417000e-01   5.5669815e-01   0.0000000e+00   7.4718472e-03
   6.7000000e+02   5.1805000e-01   5.1805000e-01   5.3991216e-01   0.0000000e+00  -2.1862162e-02
   6.7100000e+02   2.1538000e-01   2.1538000e-01   1.5687321e-01   0.0000000e+00   5.8506795e-02
   6.7200000e+02   5.3852000e-01   5.3852000e-01   5.3893389e-01   0.0000000e+00  -4.1388896e-04
   6.7300000e+02   1.9216000e-01   1.9216000e-01   1.3354745e-01   0.0000000e+00   5.8612549e-02
   6.7400000e+02   6.4253000e-01   6.4253000e-01   6.3304473e-01   0.0000000e+00   9.4852703e-03
   6.7500000e+02   1.5577000e-01   1.5577000e-01   1.1328542e-01   0.0000000e+00   4.2484582e-02
   6.7600000e+02   5.9104000e-01   5.9104000e-01   6.6475951e-01   0.0000000e+00  -7.3719509e-02
   6.7700000e+02   5.1105000e-01   5.1105000e-01   5.0533032e-01   0.0000000e+00   5.7196801e-03
   6.7800000e+02   4.0098000e-01   4.0098000e-01   4.0145460e-01   0.0000000e+00  -4.7459687e-04
   6.7900000e+02   5.4834000e-01   5.4834000e-01   5.9238669e-01   0.0000000e+00  -4.4046692e-02
   6.8000000e+02   4.2367000e-01   4.2367000e-01   3.9013403e-01   0.0000000e+00   3.3535968e-02
   6.8100000e+02   5.6796000e-01   5.6796000e-01   5.2863784e-01   0.0000000e+00   3.9322159e-02
   6.8200000e+02   4.7088000e-01   4.7088000e-01   4.2807201e-01   0.0000000e+00   4.2807990e-02
   6.8300000e+02   6.4847000e-01   6.4847000e-01   6.0660758e-01   0.0000000e+00   4.1862423e-02
   6.8400000e+02   2.2956000e-01   2.2956000e-01   2.7330574e-01   0.0000000e+00  -4.3745740e-02
   6.8500000e+02   2.0859000e-01   2.0859000e-01   2.1752880e-01   0.0000000e+00  -8.9388019e-03
   6.8600000e+02   6.1171000e-01   6.1171000e-01   5.8981155e-01   0.0000000e+00   2.1898447e-02
   6.8700000e+02   6.4223000e-01   6.4223000e-01   7.0606925e-01   0.0000000e+00  -6.3839255e-02
   6.8800000e+02   5.6823000e-01   5.6823000e-01   5.5040405e-01   0.0000000e+00   1.7825953e-02
   6.8900000e+02   9.5350000e-02   9.5350000e-02   1.5072799e-01   0.0000000e+00  -5.5377990e-02
   6.9000000e+02   5.1356000e-01   5.1356000e-01   5.3282928e-01   0.0000000e+00  -1.9269283e-02
   6.9100000e+02   1.5894000e-01   1.5894000e-01   1.3336993e-01   0.0000000e+00   2.5570067e-02
   6.9200000e+02   1.5115000e-01   1.5115000e-01   1.0285918e-01   0.0000000e+00   4.8290821e-02
   6.9300000e+02   5.9292000e-01   5.9292000e-01   6.1710530e-01   0.0000000e+00  -2.4185304e-02
   6.9400000e+02   2.4720000e-02   2.4720000e-02  -3.8586918e-04   0.0000000e+00   2.5105869e-02
   6.9500000e+02   5.3064000e-01   5.3064000e-01   5.3357748e-01   0.0000000e+00  -2.9374841e-03
   6.9600000e+02   7.4600000e-03   7.4600000e-03   5.8979558e-02   0.0000000e+00  -5.1519558e-02
   6.9700000e+02   2.6830000e-01   2.6830000e-01   3.0028718e-01   0.0000000e+00  -3.1987183e-02
   6.9800000e+02   3.0119000e-01   3.0119000e-01   2.5957930e-01   0.0000000e+00   4.1610697e-02
   6.9900000e+02   3.5630000e-01   3.5630000e-01   3.5793796e-01   0.0000000e+00  -1.6379567e-03
   7.0000000e+02   3.3000000e-01   3.3000000e-01   3.2622428e-01   0.0000000e+00   3.7757156e-03
   7.0100000e+02   1.8848000e-01   1.8848000e-01   1.6546395e-01   0.0000000e+00   2.3016053e-02
   7.0200000e+02   3.7353000e-01   3.7353000e-01   3.7971226e-01   0.0000000e+00  -6.1822563e-03
   7.0300000e+02   3.6090000e-01   3.6090000e-01   3.5221710e-01   0.0000000e+00   8.6829046e-03
   7.0400000e+02   3.5695000e-01   3.5695000e-01   4.2349607e-01   0.0000000e+00  -6.6546068e-02
   7.0500000e+02   5.5929000e-01   5.5929000e-01   6.0495151e-01   0.0000000e+00  -4.5661509e-02
   7.0600000e+02   1.5511000e-01   1.5511000e-01   1.3715764e-01   0.0000000e+00   1.7952358e-02
   7.0700000e+02   1.8679000e-01   1.8679000e-01   1.0721609e-01   0.0000000e+00   7.9573907e-02
   7.0800000e+02   2.0731000e-01   2.0731000e-01   1.5234793e-01   0.0000000e+00   5.4962074e-02
   7.0900000e+02   5.2399000e-01   5.2399000e-01   5.8959550e-01   0.0000000e+00  -6.5605497e-02
   7.1000000e+02   3.2754000e-01   3.2754000e-01   3.7157773e-01   0.0000000e+00  -4.4037735e-02
   7.1100000e+02   4.0573000e-01   4.0573000e-01   3.4270872e-01   0.0000000e+00   6.3021279e-02
   7.1200000e+02   2.0038000e-01   2.0038000e-01   2.4022757e-01   0.0000000e+00  -3.9847566e-02
   7.1300000e+02   6.0554000e-01   6.0554000e-01   5.3873510e-01   0.0000000e+00   6.6804902e-02
   7.1400000e+02   5.0000000e-05   5.0000000e-05   1.7775676e-03   0.0000000e+00  -1.7275676e-03
   7.1500000e+02   2.5966000e-01   2.5966000e-01   2.4084044e-01   0.0000000e+00   1.8819564e-02
   7.1600000e+02   4.1453000e-01   4.1453000e-01   3.9446474e-01   0.0000000e+00   2.0065258e-02
   7.1700000e+02   3.8465000e-01   3.8465000e-01   3.1958634e-01   0.0000000e+00   6.5063663e-02
   7.1800000e+02   2.9516000e-01   2.9516000e-01   2.5373845e-01   0.0000000e+00   4.1421553e-02
   7.1900000e+02   4.6780000e-01   4.6780000e-01   4.1441251e-01   0.0000000e+00   5.3387487e-02
   7.2000000e+02   2.6312000e-01   2.6312000e-01   2.1776459e-01   0.0000000e+00   4.5355406e-02
   7.2100000e+02   6.1620000e-01   6.1620000e-01   6.7402143e-01   0.0000000e+00  -5.7821431e-02
   7.2200000e+02   5.3797000e-01   5.3797000e-01   4.9160073e-01   0.0000000e+00   4.6369268e-02
   7.2300000e+02   5.7491000e-01   5.7491000e-01   6.4421540e-01   0.0000000e+00  -6.9305396e-02
   7.2400000e+02   4.2103000e-01   4.2103000e-01   4.1424624e-01   0.0000000e+00   6.7837552e-03
   7.2500000e+02   4.9410000e-02   4.9410000e-02   6.4560301e-02   0.0000000e+00  -1.5150301e-02
   7.2600000e+02   1.5021000e-01   1.5021000e-01   1.9352333e-01   0.0000000e+00  -4.3313331e-02
   7.2700000e+02   4.1235000e-01   4.1235000e-01   3.4037292e-01   0.0000000e+00   7.1977076e-02
   7.2800000e+02   1.0163000e-01   1.0163000e-01   1.0645353e-01   0.0000000e+00  -4.8235337e-03
   7.2900000e+02   2.6027000e-01   2.6027000e-01   2.4745802e-01   0.0000000e+00   1.2811979e-02
   7.3000000e+02   5.1902000e-01   5.1902000e-01   4.6725571e-01   0.0000000e+00   5.1764288e-02
   7.3100000e+02   3.0000000e-05   3.0000000e-05  -2.0751258e-02   0.0000000e+00   2.0781258e-02
   7.3200000e+02   6.4065000e-01   6.4065000e-01   6.1366541e-01   0.0000000e+00   2.6984594e-02
   7.3300000e+02   2.6600000e-02   2.6600000e-02   4.0843877e-02   0.0000000e+00  -1.4243877e-02
   7.3400000e+02   3.9221000e-01   3.9221000e-01   4.2635718e-01   0.0000000e+00  -3.4147185e-02
   7.3500000e+02   2.7422000e-01   2.7422000e-01   2.3829053e-01   0.0000000e+00   3.5929475e-02
   7.3600000e+02   4.5349000e-01   4.5349000e-01   4.8252984e-01   0.0000000e+00  -2.9039838e-02
   7.3700000e+02   2.1096000e-01   2.1096000e-01   2.2390459e-01   0.0000000e+00  -1.2944586e-02
   7.3800000e+02   3.7911000e-01   3.7911000e-01   4.1173213e-01   0.0000000e+00  -3.2622126e-02
   7.3900000e+02   2.4366000e-01   2.4366000e-01   2.7275765e-01   0.0000000e+00  -2.9097647e-02
   7.4000000e+02   1.6812000e-01   1.6812000e-01   1.3749338e-01   0.0000000e+00   3.0626620e-02
   7.4100000e+02   2.7758000e-01   2.7758000e-01   2.4596558e-01   0.0000000e+00   3.1614423e-02
   7.4200000e+02   3.4533000e-01   3.4533000e-01   3.9503200e-01   0.0000000e+00  -4.9702002e-02
   7.4300000e+02   2.1672000e-01   2.1672000e-01   2.5243989e-01   0.0000000e+00  -3.5719886e-02
   7.4400000e+02   4.8522000e-01   4.8522000e-01   5.0089666e-01   0.0000000e+00  -1.5676665e-02
   7.4500000e+02   1.4330000e-02   1.4330000e-02   5.2368125e-03   0.0000000e+00   9.0931875e-03
   7.4600000e+02   5.2496000e-01   5.2496000e-01   5.5431147e-01   0.0000000e+00  -2.9351474e-02
   7.4700000e+02   2.8196000e-01   2.8196000e-01   3.0965672e-01   0.0000000e+00  -2.7696719e-02
   7.4800000e+02   2.1782000e-01   2.1782000e-01   1.7041062e-01   0.0000000e+00   4.7409384e-02
   7.4900000e+02   6.2870000e-02   6.2870000e-02   5.0694300e-02   0.0000000e+00   1.2175700e-02
   7.5000000e+02   4.9527000e-01   4.9527000e-01   4.7086093e-01   0.0000000e+00   2.4409071e-02
   7.5100000e+02   9.7000000e-04   9.7000000e-04   5.3751025e-02   0.0000000e+00  -5.2781025e-02
   7.5200000e+02   2.9696000e-01   2.9696000e-01   2.2520798e-01   0.0000000e+00   7.1752023e-02
   7.5300000e+02   2.4142000e-01   2.4142000e-01   2.3615788e-01   0.0000000e+00   5.2621244e-03
   7.5400000e+02   3.9450000e-02   3.9450000e-02   6.9342778e-02   0.0000000e+00  -2.9892778e-02
   7.5500000e+02   2.4496000e-01   2.4496000e-01   2.7242569e-01   0.0000000e+00  -2.7465689e-02
   7.5600000e+02   5.9695000e-01   5.9695000e-01   5.6590040e-01   0.0000000e+00   3.1049603e-02
   7.5700000e+02   1.1726000e-01   1.1726000e-01   6.9908153e-02   0.0000000e+00   4.7351847e-02
   7.5800000e+02   5.3904000e-01   5.3904000e-01   5.1879365e-01   0.0000000e+00   2.0246349e-02
   7.5900000e+02   4.3134000e-01   4.3134000e-01   4.1149720e-01   0.0000000e+00   1.9842800e-02
   7.6000000e+02   1.6982000e-01   1.6982000e-01   1.3385148e-01   0.0000000e+00   3.5968523e-02
   7.6100000e+02   3.4900000e-03   3.4900000e-03  -1.8095496e-02   0.0000000e+00   2.1585496e-02
   7.6200000e+02   3.8478000e-01   3.8478000e-01   4.1230712e-01   0.0000000e+00  -2.7527120e-02
   7.6300000e+02   2.9770000e-01   2.9770000e-01   3.2594043e-01   0.0000000e+00  -2.8240427e-02
   7.6400000e+02   4.2573000e-01   4.2573000e-01   4.6222914e-01   0.0000000e+00  -3.6499137e-02
   7.6500000e+02   2.4677000e-01   2.4677000e-01   2.4079384e-01   0.0000000e+00   5.9761649e-03
   7.6600000e+02   4.1847000e-01   4.1847000e-01   3.9988586e-01   0.0000000e+00   1.8584139e-02
   7.6700000e+02   4.1198000e-01   4.1198000e-01   3.8074402e-01   0.0000000e+00   3.1235983e-02
   7.6800000e+02   2.2420000e-02   2.2420000e-02  -5.1760955e-02   0.0000000e+00   7.4180955e-02
   7.6900000e+02   2.7130000e-02   2.7130000e-02   1.9995263e-02   0.0000000e+00   7.1347371e-03
   7.7000000e+02   5.4275000e-01   5.4275000e-01   5.2709031e-01   0.0000000e+00   1.5659693e-02
   7.7100000e+02   1.1181000e-01   1.1181000e-01   9.5749983e-02   0.0000000e+00   1.6060017e-02
   7.7200000e+02   3.5240000e-01   3.5240000e-01   3.5141869e-01   0.0000000e+00   9.8130919e-04
   7.7300000e+02   2.0634000e-01   2.0634000e-01   2.3938926e-01   0.0000000e+00  -3.3049264e-02
   7.7400000e+02   4.5630000e-01   4.5630000e-01   4.7207538e-01   0.0000000e+00  -1.5775377e-02
   7.7500000e+02   1.8600000e-01   1.8600000e-01   1.5827493e-01   0.0000000e+00   2.7725073e-02
   7.7600000e+02   9.9320000e-02   9.9320000e-02   1.2378303e-01   0.0000000e+00  -2.4463033e-02
   7.7700000e+02   3.3719000e-01   3.3719000e-01   2.9850726e-01   0.0000000e+00   3.8682742e-02
   7.7800000e+02   7.0560000e-02   7.0560000e-02   6.0037137e-02   0.0000000e+00   1.0522863e-02
   7.7900000e+02   8.2380000e-02   8.2380000e-02   4.7138793e-02   0.0000000e+00   3.5241207e-02
   7.8000000e+02   1.1993000e-01   1.1993000e-01   1.6192436e-01   0.0000000e+00  -4.1994364e-02
   7.8100000e+02   2.1804000e-01   2.1804000e-01   1.7139512e-01   0.0000000e+00   4.6644875e-02
   7.8200000e+02   6.8360000e-02   6.8360000e-02   9.5148605e-02   0.0000000e+00  -2.6788605e-02
   7.8300000e+02   5.6766000e-01   5.6766000e-01   5.1822045e-01   0.0000000e+00   4.9439553e-02
   7.8400000e+02   2.3300000e-03   2.3300000e-03  -8.5154326e-03   0.0000000e+00   1.0845433e-02
   7.8500000e+02   1.5965000e-01   1.5965000e-01   8.6694117e-02   0.0000000e+00   7.2955883e-02
   7.8600000e+02   5.4553000e-01   5.4553000e-01   5.1965427e-01   0.0000000e+00   2.5875732e-02
   7.8700000e+02   2.0491000e-01   2.0491000e-01   1.4783397e-01   0.0000000e+00   5.7076035e-02
   7.8800000e+02   2.5248000e-01   2.5248000e-01   2.3546316e-01   0.0000000e+00   1.7016839e-02
   7.8900000e+02   5.3376000e-01   5.3376000e-01   5.7033523e-01   0.0000000e+00  -3.6575230e-02
   7.9000000e+02   5.5345000e-01   5.5345000e-01   5.2668141e-01   0.0000000e+00   2.6768591e-02
   7.9100000e+02   2.3075000e-01   2.3075000e-01   1.6129705e-01   0.0000000e+00   6.9452950e-02
   7.9200000e+02   3.8066000e-01   3.8066000e-01   4.0048877e-01   0.0000000e+00  -1.9828768e-02
   7.9300000e+02   2.4990000e-02   2.4990000e-02   5.7051519e-02   0.0000000e+00  -3.2061519e-02
   7.9400000e+02   3.5522000e-01   3.5522000e-01   3.9120286e-01   0.0000000e+00  -3.5982861e-02
   7.9500000e+02   1.3860000e-01   1.3860000e-01   1.3529855e-01   0.0000000e+00   3.3014519e-03
   7.9600000e+02   4.0975000e-01   4.0975000e-01   4.1118026e-01   0.0000000e+00  -1.4302602e-03
   7.9700000e+02   1.3970000e-02   1.3970000e-02  -2.3920070e-02   0.0000000e+00   3.7890070e-02
   7.9800000e+02   2.5922000e-01   2.5922000e-01   2.5976188e-01   0.0000000e+00  -5.4187915e-04
   7.9900000e+02   3.8214000e-01   3.8214000e-01   3.4658498e-01   0.0000000e+00   3.5555019e-02
   8.0000000e+02   4.8690000e-01   4.8690000e-01   4.7500011e-01   0.0000000e+00   1.1899892e-02
   8.0100000e+02   3.4095000e-01   3.4095000e-01   3.5929540e-01   0.0000000e+00  -1.8345401e-02
   8.0200000e+02   4.3374000e-01   4.3374000e-01   4.8334850e-01   0.0000000e+00  -4.9608501e-02
   8.0300000e+02   1.1786000e-01   1.1786000e-01   6.6012902e-02   0.0000000e+00   5.1847098e-02
   8.0400000e+02   1.2279000e-01   1.2279000e-01   1.0842330e-01   0.0000000e+00   1.4366698e-02
   8.0500000e+02   5.0113000e-01   5.0113000e-01   4.9129617e-01   0.0000000e+00   9.8338313e-03
   8.0600000e+02   3.0600000e-03   3.0600000e-03   3.2606645e-02   0.0000000e+00  -2.9546645e-02
   8.0700000e+02   5.7023000e-01   5.7023000e-01   5.8692082e-01   0.0000000e+00  -1.6690818e-02
   8.0800000e+02   3.2112000e-01   3.2112000e-01   2.8880829e-01   0.0000000e+00   3.2311708e-02
   8.0900000e+02   2.0970000e-02   2.0970000e-02   5.7209600e-02   0.0000000e+00  -3.6239600e-02
   8.1000000e+02   4.9293000e-01   4.9293000e-01   5.2117672e-01   0.0000000e+00  -2.8246724e-02
   8.1100000e+02   2.4058000e-01   2.4058000e-01   2.5780704e-01   0.0000000e+00  -1.7227037e-02
   8.1200000e+02   3.4267000e-01   3.4267000e-01   4.0649680e-01   0.0000000e+00  -6.3826805e-02
   8.1300000e+02   9.2560000e-02   9.2560000e-02   1.0256143e-01   0.0000000e+00  -1.0001426e-02
   8.1400000e+02   4.3854000e-01   4.3854000e-01   4.6896875e-01   0.0000000e+00  -3.0428745e-02
   8.1500000e+02   1.9885000e-01   1.9885000e-01   1.3326419e-01   0.0000000e+00   6.5585813e-02
   8.1600000e+02   1.9498000e-01   1.9498000e-01   2.5981863e-01   0.0000000e+00  -6.4838628e-02
   8.1700000e+02   1.7582000e-01   1.7582000e-01   1.2578210e-01   0.0000000e+00   5.0037904e-02
   8.1800000e+02   2.0707000e-01   2.0707000e-01   2.2370449e-01   0.0000000e+00  -1.6634494e-02
   8.1900000e+02   4.3906000e-01   4.3906000e-01   4.2615872e-01   0.0000000e+00   1.2901284e-02
   8.2000000e+02   9.7510000e-02   9.7510000e-02   1.4507829e-01   0.0000000e+00  -4.7568291e-02
   8.2100000e+02   1.3838000e-01   1.3838000e-01   1.8372646e-01   0.0000000e+00  -4.5346460e-02
   8.2200000e+02   4.1815000e-01   4.1815000e-01   4.7704406e-01   0.0000000e+00  -5.8894058e-02
   8.2300000e+02   1.3507000e-01   1.3507000e-01   1.5975723e-01   0.0000000e+00  -2.4687229e-02
   8.2400000e+02   4.7588000e-01   4.7588000e-01   4.0683322e-01   0.0000000e+00   6.9046784e-02
   8.2500000e+02   2.8897000e-01   2.8897000e-01   2.8454845e-01   0.0000000e+00   4.4215530e-03
   8.2600000e+02   4.5138000e-01   4.5138000e-01   4.7711721e-01   0.0000000e+00  -2.5737208e-02
   8.2700000e+02   1.0085000e-01   1.0085000e-01   1.0838303e-01   0.0000000e+00  -7.5330264e-03
   8.2800000e+02   3.9564000e-01   3.9564000e-01   4.2930444e-01   0.0000000e+00  -3.3664437e-02
   8.2900000e+02   3.6290000e-01   3.6290000e-01   3.5686609e-01   0.0000000e+00   6.0339140e-03
   8.3000000e+02   3.0323000e-01   3.0323000e-01   2.5084606e-01   0.0000000e+00   5.2383935e-02
   8.3100000e+02   5.2543000e-01   5.2543000e-01   5.0731404e-01   0.0000000e+00   1.8115958e-02
   8.3200000e+02   4.6207000e-01   4.6207000e-01   4.1261732e-01   0.0000000e+00   4.9452680e-02
   8.3300000e+02   1.9247000e-01   1.9247000e-01   1.6504973e-01   0.0000000e+00   2.7420266e-02
   8.3400000e+02   3.8959000e-01   3.8959000e-01   3.5460819e-01   0.0000000e+00   3.4981814e-02
   8.3500000e+02   6.2250000e-02   6.2250000e-02   1.0005611e-01   0.0000000e+00  -3.7806108e-02
   8.3600000e+02   4.1031000e-01   4.1031000e-01   3.5003386e-01   0.0000000e+00   6.0276141e-02
   8.3700000e+02   3.3514000e-01   3.3514000e-01   3.0439057e-01   0.0000000e+00   3.0749434e-02
   8.3800000e+02   2.8642000e-01   2.8642000e-01   2.4230444e-01   0.0000000e+00   4.4115557e-02
   8.3900000e+02   6.4424000e-01   6.4424000e-01   6.6875011e-01   0.0000000e+00  -2.4510108e-02
   8.4000000e+02   3.8990000e-02   3.8990000e-02   8.0724501e-02   0.0000000e+00  -4.1734501e-02
   8.4100000e+02   4.7119000e-01   4.7119000e-01   4.2275807e-01   0.0000000e+00   4.8431929e-02
   8.4200000e+02   1.3093000e-01   1.3093000e-01   1.5216998e-01   0.0000000e+00  -2.1239976e-02
   8.4300000e+02   3.8810000e-01   3.8810000e-01   3.7131174e-01   0.0000000e+00   1.6788260e-02
   8.4400000e+02   2.9343000e-01   2.9343000e-01   2.7273375e-01   0.0000000e+00   2.0696245e-02
   8.4500000e+02   6.3158000e-01   6.3158000e-01   6.3545200e-01   0.0000000e+00  -3.8719971e-03
   8.4600000e+02   6.3685000e-01   6.3685000e-01   6.1395217e-01   0.0000000e+00   2.2897828e-02
   8.4700000e+02   2.0580000e-02   2.0580000e-02  -1.7697638e-02   0.0000000e+00   3.8277638e-02
   8.4800000e+02   4.6781000e-01   4.6781000e-01   4.3411602e-01   0.0000000e+00   3.3693982e-02
   8.4900000e+02   4.1922000e-01   4.1922000e-01   3.6034793e-01   0.0000000e+00   5.8872070e-02
   8.5000000e+02   4.2552000e-01   4.2552000e-01   3.7162061e-01   0.0000000e+00   5.3899386e-02
   8.5100000e+02   5.6387000e-01   5.6387000e-01   4.9140542e-01   0.0000000e+00   7.2464584e-02
   8.5200000e+02   6.1553000e-01   6.1553000e-01   5.5042250e-01   0.0000000e+00   6.5107501e-02
   8.5300000e+02   8.7440000e-02   8.7440000e-02   4.8147799e-02   0.0000000e+00   3.9292201e-02
   8.5400000e+02   5.8414000e-01   5.8414000e-01   5.7262821e-01   0.0000000e+00   1.1511791e-02
   8.5500000e+02   1.2548000e-01   1.2548000e-01   1.3894208e-01   0.0000000e+00  -1.3462076e-02
   8.5600000e+02   5.8066000e-01   5.8066000e-01   6.4138784e-01   0.0000000e+00  -6.0727844e-02
   8.5700000e+02   5.1488000e-01   5.1488000e-01   5.1420378e-01   0.0000000e+00   6.7622147e-04
   8.5800000e+02   1.2569000e-01   1.2569000e-01   7.3401634e-02   0.0000000e+00   5.2288366e-02
   8.5900000e+02   7.2340000e-02   7.2340000e-02   1.1880376e-01   0.0000000e+00  -4.6463756e-02
   8.6000000e+02   4.4520000e-01   4.4520000e-01   4.4484822e-01   0.0000000e+00   3.5178372e-04
   8.6100000e+02   2.4269000e-01   2.4269000e-01   1.7633175e-01   0.0000000e+00   6.6358250e-02
   8.6200000e+02   5.9106000e-01   5.9106000e-01   5.9572506e-01   0.0000000e+00  -4.6650581e-03
   8.6300000e+02   4.7967000e-01   4.7967000e-01   4.7896020e-01   0.0000000e+00   7.0979869e-04
   8.6400000e+02   1.2211000e-01   1.2211000e-01   1.0548055e-01   0.0000000e+00   1.6629452e-02
   8.6500000e+02   1.9488000e-01   1.9488000e-01   2.0193933e-01   0.0000000e+00  -7.0593328e-03
   8.6600000e+02   1.5326000e-01   1.5326000e-01   2.1571901e-01   0.0000000e+00  -6.2459014e-02
   8.6700000e+02   4.9287000e-01   4.9287000e-01   4.9234332e-01   0.0000000e+00   5.2668309e-04
   8.6800000e+02   1.6105000e-01   1.6105000e-01   9.9246345e-02   0.0000000e+00   6.1803655e-02
   8.6900000e+02   2.1501000e-01   2.1501000e-01   1.8811642e-01   0.0000000e+00   2.6893583e-02
   8.7000000e+02   4.2696000e-01   4.2696000e-01   4.0125742e-01   0.0000000e+00   2.5702579e-02
   8.7100000e+02   5.4675000e-01   5.4675000e-01   5.7691662e-01   0.0000000e+00  -3.0166620e-02
   8.7200000e+02   4.4687000e-01   4.4687000e-01   5.1339056e-01   0.0000000e+00  -6.6520563e-02
   8.7300000e+02   3.3182000e-01   3.3182000e-01   3.2589274e-01   0.0000000e+00   5.9272580e-03
   8.7400000e+02   2.4933000e-01   2.4933000e-01   2.6767018e-01   0.0000000e+00  -1.8340179e-02
   8.7500000e+02   1.6304000e-01   1.6304000e-01   1.2961681e-01   0.0000000e+00   3.3423186e-02
   8.7600000e+02   3.6463000e-01   3.6463000e-01   3.6449265e-01   0.0000000e+00   1.3734839e-04
   8.7700000e+02   2.9232000e-01   2.9232000e-01   3.0520972e-01   0.0000000e+00  -1.2889723e-02
   8.7800000e+02   6.2007000e-01   6.2007000e-01   6.3455030e-01   0.0000000e+00  -1.4480298e-02
   8.7900000e+02   4.6804000e-01   4.6804000e-01   4.9795166e-01   0.0000000e+00  -2.9911663e-02
   8.8000000e+02   5.3920000e-02   5.3920000e-02  -7.3290267e-03   0.0000000e+00   6.1249027e-02
   8.8100000e+02   2.2786000e-01   2.2786000e-01   2.4764632e-01   0.0000000e+00  -1.9786320e-02
   8.8200000e+02   3.7563000e-01   3.7563000e-01   3.5629133e-01   0.0000000e+00   1.9338667e-02
   8.8300000e+02   1.4018000e-01   1.4018000e-01   1.1721642e-01   0.0000000e+00   2.2963576e-02
   8.8400000e+02   2.7060000e-01   2.7060000e-01   2.1040510e-01   0.0000000e+00   6.0194895e-02
   8.8500000e+02   6.0420000e-02   6.0420000e-02   8.0294973e-02   0.0000000e+00  -1.9874973e-02
   8.8600000e+02   6.0829000e-01   6.0829000e-01   6.2899108e-01   0.0000000e+00  -2.0701078e-02
   8.8700000e+02   2.3190000e-02   2.3190000e-02   7.4921337e-02   0.0000000e+00  -5.1731337e-02
   8.8800000e+02   3.7985000e-01   3.7985000e-01   3.9711277e-01   0.0000000e+00  -1.7262770e-02
   8.8900000e+02   2.1677000e-01   2.1677000e-01   2.0876514e-01   0.0000000e+00   8.0048637e-03
   8.9000000e+02   5.7956000e-01   5.7956000e-01   5.1789145e-01   0.0000000e+00   6.1668550e-02
   8.9100000e+02   2.4242000e-01   2.4242000e-01   2.5053505e-01   0.0000000e+00  -8.1150531e-03
   8.9200000e+02   2.8431000e-01   2.8431000e-01   2.5729665e-01   0.0000000e+00   2.7013355e-02
   8.9300000e+02   3.6412000e-01   3.6412000e-01   3.3541117e-01   0.0000000e+00   2.8708833e-02
   8.9400000e+02   8.3400000e-02   8.3400000e-02   3.3876808e-02   0.0000000e+00   4.9523192e-02
   8.9500000e+02   3.9882000e-01   3.9882000e-01   3.8103872e-01   0.0000000e+00   1.7781284e-02
   8.9600000e+02   5.5745000e-01   5.5745000e-01   5.3996593e-01   0.0000000e+00   1.7484067e-02
   8.9700000e+02   5.7363000e-01   5.7363000e-01   5.6528466e-01   0.0000000e+00   8.3453365e-03
   8.9800000e+02   1.9488000e-01   1.9488000e-01   2.0183397e-01   0.0000000e+00  -6.9539729e-03
   8.9900000e+02   1.7236000e-01   1.7236000e-01   1.3181420e-01   0.0000000e+00   4.0545800e-02
   9.0000000e+02   1.4900000e-01   1.4900000e-01   1.0980281e-01   0.0000000e+00   3.9197193e-02
   9.0100000e+02   5.3806000e-01   5.3806000e-01   5.3904630e-01   0.0000000e+00  -9.8629558e-04
   9.0200000e+02   3.5225000e-01   3.5225000e-01   3.2947242e-01   0.0000000e+00   2.2777584e-02
   9.0300000e+02   2.4000000e-04   2.4000000e-04   7.1488411e-03   0.0000000e+00  -6.9088411e-03
   9.0400000e+02   6.1900000e-03   6.1900000e-03   5.2106975e-03   0.0000000e+00   9.7930254e-04
   9.0500000e+02   4.5741000e-01   4.5741000e-01   4.7410634e-01   0.0000000e+00  -1.6696342e-02
   9.0600000e+02   4.3577000e-01   4.3577000e-01   4.7792659e-01   0.0000000e+00  -4.2156595e-02
   9.0700000e+02   5.3473000e-01   5.3473000e-01   5.5645481e-01   0.0000000e+00  -2.1724813e-02
   9.0800000e+02   6.6030000e-02   6.6030000e-02   6.8761540e-02   0.0000000e+00  -2.7315398e-03
   9.0900000e+02   6.9130000e-02   6.9130000e-02   1.1000420e-01   0.0000000e+00  -4.0874203e-02
   9.1000000e+02   1.3064000e-01   1.3064000e-01   5.1818129e-02   0.0000000e+00   7.8821871e-02
   9.1100000e+02   5.2586000e-01   5.2586000e-01   5.4358117e-01   0.0000000e+00  -1.7721169e-02
   9.1200000e+02   1.7768000e-01   1.7768000e-01   1.2968349e-01   0.0000000e+00   4.7996509e-02
   9.1300000e+02   1.3420000e-01   1.3420000e-01   5.8637812e-02   0.0000000e+00   7.5562188e-02
   9.1400000e+02   3.7441000e-01   3.7441000e-01   3.2153302e-01   0.0000000e+00   5.2876980e-02
   9.1500000e+02   2.0454000e-01   2.0454000e-01   1.4740103e-01   0.0000000e+00   5.7138969e-02
   9.1600000e+02   8.4640000e-02   8.4640000e-02   1.5625075e-01   0.0000000e+00  -7.1610755e-02
   9.1700000e+02   3.0850000e-01   3.0850000e-01   2.9619094e-01   0.0000000e+00   1.2309062e-02
   9.1800000e+02   5.0768000e-01   5.0768000e-01   5.6221374e-01   0.0000000e+00  -5.4533745e-02
   9.1900000e+02   1.0479000e-01   1.0479000e-01   1.1525746e-01   0.0000000e+00  -1.0467457e-02
   9.2000000e+02   4.3468000e-01   4.3468000e-01   4.7883633e-01   0.0000000e+00  -4.4156331e-02
   9.2100000e+02   4.1847000e-01   4.1847000e-01   3.8214701e-01   0.0000000e+00   3.6322989e-02
   9.2200000e+02   5.3436000e-01   5.3436000e-01   5.5580423e-01   0.0000000e+00  -2.1444230e-02
   9.2300000e+02   6.0594000e-01   6.0594000e-01   6.2677236e-01   0.0000000e+00  -2.0832356e-02
   9.2400000e+02   1.6198000e-01   1.6198000e-01   1.3226971e-01   0.0000000e+00   2.9710288e-02
   9.2500000e+02   2.4140000e-02   2.4140000e-02   7.2576069e-02   0.0000000e+00  -4.8436069e-02
   9.2600000e+02   1.5822000e-01   1.5822000e-01   1.7134315e-01   0.0000000e+00  -1.3123145e-02
   9.2700000e+02   2.8570000e-02   2.8570000e-02   2.7760668e-02   0.0000000e+00   8.0933154e-04
   9.2800000e+02   5.4647000e-01   5.4647000e-01   5.6605059e-01   0.0000000e+00  -1.9580591e-02
   9.2900000e+02   4.8610000e-01   4.8610000e-01   5.0398976e-01   0.0000000e+00  -1.7889758e-02
   9.3000000e+02   2.1986000e-01   2.1986000e-01   1.7295546e-01   0.0000000e+00   4.6904544e-02
   9.3100000e+02   4.3310000e-02   4.3310000e-02   4.8486500e-02   0.0000000e+00  -5.1764999e-03
   9.3200000e+02   3.2164000e-01   3.2164000e-01   2.7571407e-01   0.0000000e+00   4.5925927e-02
   9.3300000e+02   2.7078000e-01   2.7078000e-01   2.7988529e-01   0.0000000e+00  -9.1052884e-03
   9.3400000e+02   4.3129000e-01   4.3129000e-01   4.4950036e-01   0.0000000e+00  -1.8210358e-02
   9.3500000e+02   2.2113000e-01   2.2113000e-01   1.9342902e-01   0.0000000e+00   2.7700981e-02
   9.3600000e+02   4.5208000e-01   4.5208000e-01   4.2415144e-01   0.0000000e+00   2.7928560e-02
   9.3700000e+02   5.7378000e-01   5.7378000e-01   6.1557768e-01   0.0000000e+00  -4.1797683e-02
   9.3800000e+02   5.5905000e-01   5.5905000e-01   4.9607116e-01   0.0000000e+00   6.2978844e-02
   9.3900000e+02   4.3133000e-01   4.3133000e-01   4.0223228e-01   0.0000000e+00   2.9097716e-02
   9.4000000e+02   4.4552000e-01   4.4552000e-01   3.7303397e-01   0.0000000e+00   7.2486032e-02
   9.4100000e+02   3.2461000e-01   3.2461000e-01   3.9797176e-01   0.0000000e+00  -7.3361757e-02
   9.4200000e+02   4.5072000e-01   4.5072000e-01   4.5387425e-01   0.0000000e+00  -3.1542454e-03
   9.4300000e+02   1.3675000e-01   1.3675000e-01   1.8901325e-01   0.0000000e+00  -5.2263253e-02
   9.4400000e+02   1.0530000e-01   1.0530000e-01   1.0349484e-01   0.0000000e+00   1.8051604e-03
   9.4500000e+02   2.5591000e-01   2.5591000e-01   2.7353694e-01   0.0000000e+00  -1.7626944e-02
   9.4600000e+02   6.0354000e-01   6.0354000e-01   5.4722538e-01   0.0000000e+00   5.6314623e-02
   9.4700000e+02   3.4227000e-01   3.4227000e-01   2.8478484e-01   0.0000000e+00   5.7485158e-02
   9.4800000e+02   5.2671000e-01   5.2671000e-01   5.0846609e-01   0.0000000e+00   1.8243907e-02
   9.4900000e+02   7.6580000e-02   7.6580000e-02   3.2525136e-02   0.0000000e+00   4.4054864e-02
   9.5000000e+02   5.0227000e-01   5.0227000e-01   5.7746078e-01   0.0000000e+00  -7.5190782e-02
   9.5100000e+02   1.7493000e-01   1.7493000e-01   1.3415576e-01   0.0000000e+00   4.0774245e-02
   9.5200000e+02   2.4131000e-01   2.4131000e-01   2.6670615e-01   0.0000000e+00  -2.5396145e-02
   9.5300000e+02   2.8484000e-01   2.8484000e-01   2.9677262e-01   0.0000000e+00  -1.1932621e-02
   9.5400000e+02   9.1740000e-02   9.1740000e-02   6.7283559e-02   0.0000000e+00   2.4456441e-02
   9.5500000e+02   2.2651000e-01   2.2651000e-01   1.9213928e-01   0.0000000e+00   3.4370716e-02
   9.5600000e+02   1.1520000e-02   1.1520000e-02  -3.2062373e-02   0.0000000e+00   4.3582373e-02
   9.5700000e+02   5.8798000e-01   5.8798000e-01   5.5492393e-01   0.0000000e+00   3.3056069e-02
   9.5800000e+02   9.3230000e-02   9.3230000e-02   3.0969336e-02   0.0000000e+00   6.2260664e-02
   9.5900000e+02   5.1432000e-01   5.1432000e-01   5.9105142e-01   0.0000000e+00  -7.6731418e-02
   9.6000000e+02   5.3503000e-01   5.3503000e-01   5.2823406e-01   0.0000000e+00   6.7959425e-03
   9.6100000e+02   1.2426000e-01   1.2426000e-01   1.1209457e-01   0.0000000e+00   1.2165431e-02
   9.6200000e+02   1.8240000e-01   1.8240000e-01   2.0855544e-01   0.0000000e+00  -2.6155441e-02
   9.6300000e+02   1.5590000e-01   1.5590000e-01   1.4171566e-01   0.0000000e+00   1.4184340e-02
   9.6400000e+02   1.0681000e-01   1.0681000e-01   4.4024230e-02   0.0000000e+00   6.2785770e-02
   9.6500000e+02   2.6433000e-01   2.6433000e-01   2.4321089e-01   0.0000000e+00   2.1119108e-02
   9.6600000e+02   1.1523000e-01   1.1523000e-01   1.4534859e-01   0.0000000e+00  -3.0118590e-02
   9.6700000e+02   4.6899000e-01   4.6899000e-01   5.4901303e-01   0.0000000e+00  -8.0023031e-02
   9.6800000e+02   3.3058000e-01   3.3058000e-01   3.3063157e-01   0.0000000e+00  -5.1567661e-05
   9.6900000e+02   2.9564000e-01   2.9564000e-01   3.0506519e-01   0.0000000e+00  -9.4251932e-03
   9.7000000e+02   4.4397000e-01   4.4397000e-01   3.6806637e-01   0.0000000e+00   7.5903627e-02
   9.7100000e+02   1.8963000e-01   1.8963000e-01   1.3479515e-01   0.0000000e+00   5.4834850e-02
   9.7200000e+02   2.5450000e-01   2.5450000e-01   3.1209779e-01   0.0000000e+00  -5.7597794e-02
   9.7300000e+02   2.6012000e-01   2.6012000e-01   2.2003927e-01   0.0000000e+00   4.0080729e-02
   9.7400000e+02   6.1955000e-01   6.1955000e-01   5.6917441e-01   0.0000000e+00   5.0375588e-02
   9.7500000e+02   3.9093000e-01   3.9093000e-01   4.1779589e-01   0.0000000e+00  -2.6865895e-02
   9.7600000e+02   4.1503000e-01   4.1503000e-01   3.9553558e-01   0.0000000e+00   1.9494416e-02
   9.7700000e+02   4.6183000e-01   4.6183000e-01   4.2100517e-01   0.0000000e+00   4.0824834e-02
   9.7800000e+02   3.8010000e-01   3.8010000e-01   4.2955426e-01   0.0000000e+00  -4.9454264e-02
   9.7900000e+02   1.4997000e-01   1.4997000e-01   1.7790666e-01   0.0000000e+00  -2.7936659e-02
   9.8000000e+02   2.4590000e-02   2.4590000e-02  -1.6245424e-02   0.0000000e+00   4.0835424e-02
   9.8100000e+02   1.8370000e-02   1.8370000e-02  -1.8146108e-02   0.0000000e+00   3.6516108e-02
   9.8200000e+02   1.1363000e-01   1.1363000e-01   5.6459356e-02   0.0000000e+00   5.7170644e-02
   9.8300000e+02   3.2239000e-01   3.2239000e-01   2.6932402e-01   0.0000000e+00   5.3065983e-02
   9.8400000e+02   3.7124000e-01   3.7124000e-01   3.9002734e-01   0.0000000e+00  -1.8787343e-02
   9.8500000e+02   5.9043000e-01   5.9043000e-01   6.6264508e-01   0.0000000e+00  -7.2215084e-02
   9.8600000e+02   3.2675000e-01   3.2675000e-01   3.3484033e-01   0.0000000e+00  -8.0903333e-03
   9.8700000e+02   1.8700000e-01   1.8700000e-01   1.5601483e-01   0.0000000e+00   3.0985165e-02
   9.8800000e+02   3.4543000e-01   3.4543000e-01   3.7986690e-01   0.0000000e+00  -3.4436898e-02
   9.8900000e+02   3.1430000e-01   3.1430000e-01   2.8183718e-01   0.0000000e+00   3.2462815e-02
   9.9000000e+02   3.5300000e-01   3.5300000e-01   2.9579433e-01   0.0000000e+00   5.7205673e-02
   9.9100000e+02   2.3889000e-01   2.3889000e-01   2.8715956e-01   0.0000000e+00  -4.8269561e-02
   9.9200000e+02   4.8068000e-01   4.8068000e-01   5.5201824e-01   0.0000000e+00  -7.1338245e-02
   9.9300000e+02   4.3244000e-01   4.3244000e-01   4.6972958e-01   0.0000000e+00  -3.7289577e-02
   9.9400000e+02   5.5750000e-01   5.5750000e-01   5.6978148e-01   0.0000000e+00  -1.2281479e-02
   9.9500000e+02   2.5865000e-01   2.5865000e-01   2.1235404e-01   0.0000000e+00   4.6295957e-02
   9.9600000e+02   3.7944000e-01   3.7944000e-01   3.4183437e-01   0.0000000e+00   3.7605628e-02
   9.9700000e+02   4.7702000e-01   4.7702000e-01   4.6835191e-01   0.0000000e+00   8.6680918e-03
   9.9800000e+02   1.2618000e-01   1.2618000e-01   1.9919440e-01   0.0000000e+00  -7.3014397e-02
   9.9900000e+02   3.3710000e-01   3.3710000e-01   2.9780511e-01   0.0000000e+00   3.9294889e-02
   1.0000000e+03   5.0826000e-01  -1.0000000e-01   4.1713286e-01   6.0826000e-01   9.1127140e-02
   1.0010000e+03   3.2190000e-01  -1.0000000e-01   2.7763948e-01   4.2190000e-01   4.4260520e-02
   1.0020000e+03   4.0414000e-01  -1.0000000e-01   2.8848161e-01   5.0414000e-01   1.1565839e-01
   1.0030000e+03   1.6605000e-01  -1.0000000e-01   1.0228326e-01   2.6605000e-01   6.3766739e-02
   1.0040000e+03   5.9550000e-02  -1.0000000e-01   1.5765462e-02   1.5955000e-01   4.3784538e-02
   1.0050000e+03   5.5393000e-01  -1.0000000e-01   4.4807089e-01   6.5393000e-01   1.0585911e-01
   1.0060000e+03   3.5015000e-01  -1.0000000e-01   2.3729541e-01   4.5015000e-01   1.1285459e-01
   1.0070000e+03   5.5944000e-01  -1.0000000e-01   4.8480999e-01   6.5944000e-01   7.4630011e-02
   1.0080000e+03   5.9194000e-01  -1.0000000e-01   4.5861902e-01   6.9194000e-01   1.3332098e-01
   1.0090000e+03   5.5792000e-01  -1.0000000e-01   4.9124000e-01   6.5792000e-01   6.6679995e-02
   1.0100000e+03   1.0440000e-01  -1.0000000e-01   6.0386277e-02   2.0440000e-01   4.4013723e-02
   1.0110000e+03   3.9763000e-01  -1.0000000e-01   3.1247672e-01   4.9763000e-01   8.5153282e-02
   1.0120000e+03   3.9465000e-01  -1.0000000e-01   2.5012321e-01   4.9465000e-01   1.4452679e-01
   1.0130000e+03   6.0679000e-01  -1.0000000e-01   4.7675202e-01   7.0679000e-01   1.3003798e-01
   1.0140000e+03   4.3916000e-01  -1.0000000e-01   3.5451078e-01   5.3916000e-01   8.4649223e-02
   1.0150000e+03   4.2088000e-01  -1.0000000e-01   3.4844643e-01   5.2088000e-01   7.2433569e-02
   1.0160000e+03   6.4348000e-01  -1.0000000e-01   5.7411783e-01   7.4348000e-01   6.9362169e-02
   1.0170000e+03   3.0444000e-01  -1.0000000e-01   2.3108747e-01   4.0444000e-01   7.3352526e-02
   1.0180000e+03   6.1218000e-01  -1.0000000e-01   5.2822750e-01   7.1218000e-01   8.3952498e-02
   1.0190000e+03   4.0113000e-01  -1.0000000e-01   3.4104672e-01   5.0113000e-01   6.0083279e-02
   1.0200000e+03   9.8500000e-02  -1.0000000e-01   8.1532019e-02   1.9850000e-01   1.6967981e-02
   1.0210000e+03   3.5759000e-01  -1.0000000e-01   3.1489190e-01   4.5759000e-01   4.2698096e-02
   1.0220000e+03   3.2764000e-01  -1.0000000e-01   2.2988071e-01   4.2764000e-01   9.7759294e-02
   1.0230000e+03   4.3128000e-01  -1.0000000e-01   3.5767801e-01   5.3128000e-01   7.3601992e-02
   1.0240000e+03   1.3522000e-01  -1.0000000e-01   5.1350685e-02   2.3522000e-01   8.3869315e-02
   1.0250000e+03   5.9685000e-01  -1.0000000e-01   4.9828465e-01   6.9685000e-01   9.8565355e-02
   1.0260000e+03   1.4189000e-01  -1.0000000e-01   1.4790915e-01   2.4189000e-01  -6.0191516e-03
   1.0270000e+03   1.7415000e-01  -1.0000000e-01   1.5492073e-01   2.7415000e-01   1.9229266e-02
   1.0280000e+03   5.7088000e-01  -1.0000000e-01   4.9863635e-01   6.7088000e-01   7.2243647e-02
   1.0290000e+03   2.1119000e-01  -1.0000000e-01   1.4095820e-01   3.1119000e-01   7.0231804e-02
   1.0300000e+03   3.9676000e-01  -1.0000000e-01   3.6655657e-01   4.9676000e-01   3.0203432e-02
   1.0310000e+03   2.3842000e-01  -1.0000000e-01   1.7374397e-01   3.3842000e-01   6.4676033e-02
   1.0320000e+03   5.9983000e-01  -1.0000000e-01   4.6828092e-01   6.9983000e-01   1.3154908e-01
   1.0330000e+03   1.7197000e-01  -1.0000000e-01   1.4762943e-01   2.7197000e-01   2.4340566e-02
   1.0340000e+03   2.6124000e-01  -1.0000000e-01   2.2414590e-01   3.6124000e-01   3.7094100e-02
   1.0350000e+03   2.9392000e-01  -1.0000000e-01   1.9378458e-01   3.9392000e-01   1.0013542e-01
   1.0360000e+03   2.4243000e-01  -1.0000000e-01   1.7421107e-01   3.4243000e-01   6.8218931e-02
   1.0370000e+03   2.9776000e-01  -1.0000000e-01   2.4873662e-01   3.9776000e-01   4.9023385e-02
   1.0380000e+03   4.7447000e-01  -1.0000000e-01   4.3001786e-01   5.7447000e-01   4.4452143e-02
   1.0390000e+03   3.0179000e-01  -1.0000000e-01   2.1858101e-01   4.0179000e-01   8.3208994e-02
   1.0400000e+03   4.1570000e-02  -1.0000000e-01   7.1526164e-04   1.4157000e-01   4.0854738e-02
   1.0410000e+03   3.8759000e-01   3.8759000e-01   3.8705048e-01   0.0000000e+00   5.3951587e-04
   1.0420000e+03   6.3181000e-01   6.3181000e-01   6.3830502e-01   0.0000000e+00  -6.4950236e-03
   1.0430000e+03   3.1719000e-01   3.1719000e-01   3.4159742e-01   0.0000000e+00  -2.4407424e-02
   1.0440000e+03   2.8047000e-01   2.8047000e-01   2.6783245e-01   0.0000000e+00   1.2637548e-02
   1.0450000e+03   3.5415000e-01   3.5415000e-01   3.1590935e-01   0.0000000e+00   3.8240653e-02
   1.0460000e+03   1.2155000e-01   1.2155000e-01   8.5531302e-02   0.0000000e+00   3.6018698e-02
   1.0470000e+03   5.4430000e-01   5.4430000e-01   5.2240216e-01   0.0000000e+00   2.1897845e-02
   1.0480000e+03   4.0993000e-01   4.0993000e-01   4.2644031e-01   0.0000000e+00  -1.6510314e-02
   1.0490000e+03   5.0219000e-01   5.0219000e-01   4.4156188e-01   0.0000000e+00   6.0628121e-02
   1.0500000e+03   5.3500000e-03   5.3500000e-03   4.8980589e-02   0.0000000e+00  -4.3630589e-02
   1.0510000e+03   3.4701000e-01   3.4701000e-01   3.6332878e-01   0.0000000e+00  -1.6318780e-02
   1.0520000e+03   5.9312000e-01   5.9312000e-01   5.8248312e-01   0.0000000e+00   1.0636876e-02
   1.0530000e+03   1.7312000e-01   1.7312000e-01   1.3930154e-01   0.0000000e+00   3.3818464e-02
   1.0540000e+03   4.2961000e-01   4.2961000e-01   4.3576603e-01   0.0000000e+00  -6.1560281e-03
   1.0550000e+03   4.1256000e-01   4.1256000e-01   4.4595915e-01   0.0000000e+00  -3.3399147e-02
   1.0560000e+03   3.7207000e-01   3.7207000e-01   4.1960258e-01   0.0000000e+00  -4.7532579e-02
   1.0570000e+03   5.2098000e-01   5.2098000e-01   5.8132322e-01   0.0000000e+00  -6.0343224e-02
   1.0580000e+03   3.1770000e-02   3.1770000e-02   6.7866287e-02   0.0000000e+00  -3.6096287e-02
   1.0590000e+03   4.8701000e-01   4.8701000e-01   5.5180940e-01   0.0000000e+00  -6.4799405e-02
   1.0600000e+03   2.1721000e-01   2.1721000e-01   1.5068038e-01   0.0000000e+00   6.6529617e-02
   1.0610000e+03   5.8607000e-01   5.8607000e-01   6.1658291e-01   0.0000000e+00  -3.0512907e-02
   1.0620000e+03   5.6447000e-01   5.6447000e-01   5.0049801e-01   0.0000000e+00   6.3971986e-02
   1.0630000e+03   5.1175000e-01   5.1175000e-01   4.9778356e-01   0.0000000e+00   1.3966436e-02
   1.0640000e+03   1.9953000e-01   1.9953000e-01   2.0457197e-01   0.0000000e+00  -5.0419748e-03
   1.0650000e+03   4.6180000e-01   4.6180000e-01   5.0007074e-01   0.0000000e+00  -3.8270741e-02
   1.0660000e+03   3.2430000e-02   3.2430000e-02   4.5194857e-03   0.0000000e+00   2.7910514e-02
   1.0670000e+03   6.1760000e-01   6.1760000e-01   6.3228674e-01   0.0000000e+00  -1.4686739e-02
   1.0680000e+03   6.2268000e-01   6.2268000e-01   6.4910162e-01   0.0000000e+00  -2.6421621e-02
   1.0690000e+03   5.7229000e-01   5.7229000e-01   5.9418630e-01   0.0000000e+00  -2.1896297e-02
   1.0700000e+03   4.6439000e-01   4.6439000e-01   5.1194310e-01   0.0000000e+00  -4.7553101e-02
   1.0710000e+03   6.9710000e-02   6.9710000e-02   4.4503968e-02   0.0000000e+00   2.5206032e-02
   1.0720000e+03   2.7578000e-01   2.7578000e-01   2.9212624e-01   0.0000000e+00  -1.6346242e-02
   1.0730000e+03   4.7627000e-01   4.7627000e-01   5.2468442e-01   0.0000000e+00  -4.8414422e-02
   1.0740000e+03   3.8440000e-02   3.8440000e-02   8.7646326e-02   0.0000000e+00  -4.9206326e-02
   1.0750000e+03   8.5020000e-02   8.5020000e-02   1.4068481e-01   0.0000000e+00  -5.5664808e-02
   1.0760000e+03   1.0411000e-01   1.0411000e-01   2.4600318e-02   0.0000000e+00   7.9509682e-02
   1.0770000e+03   4.6058000e-01   4.6058000e-01   4.1288394e-01   0.0000000e+00   4.7696061e-02
   1.0780000e+03   3.9678000e-01   3.9678000e-01   3.9179635e-01   0.0000000e+00   4.9836544e-03
   1.0790000e+03   3.5807000e-01   3.5807000e-01   3.7836543e-01   0.0000000e+00  -2.0295428e-02
   1.0800000e+03   5.8534000e-01   5.8534000e-01   5.7996528e-01   0.0000000e+00   5.3747164e-03
   1.0810000e+03   6.3944000e-01   6.3944000e-01   6.6171504e-01   0.0000000e+00  -2.2275043e-02
   1.0820000e+03   6.1035000e-01   6.1035000e-01   6.2005262e-01   0.0000000e+00  -9.7026216e-03
   1.0830000e+03   4.7226000e-01   4.7226000e-01   5.1983646e-01   0.0000000e+00  -4.7576461e-02
   1.0840000e+03   8.8060000e-02   8.8060000e-02   1.2603706e-01   0.0000000e+00  -3.7977059e-02
   1.0850000e+03   5.4944000e-01   5.4944000e-01   5.7766327e-01   0.0000000e+00  -2.8223273e-02
   1.0860000e+03   4.9133000e-01   4.9133000e-01   4.8071339e-01   0.0000000e+00   1.0616609e-02
   1.0870000e+03   1.5485000e-01   1.5485000e-01   1.1475124e-01   0.0000000e+00   4.0098763e-02
   1.0880000e+03   2.7394000e-01   2.7394000e-01   2.4450289e-01   0.0000000e+00   2.9437106e-02
   1.0890000e+03   2.3260000e-02   2.3260000e-02   6.2557147e-02   0.0000000e+00  -3.9297147e-02
   1.0900000e+03   6.4842000e-01   6.4842000e-01   6.2443617e-01   0.0000000e+00   2.3983827e-02
   1.0910000e+03   3.4402000e-01   3.4402000e-01   3.0311624e-01   0.0000000e+00   4.0903764e-02
   1.0920000e+03   1.0543000e-01   1.0543000e-01   7.3205667e-02   0.0000000e+00   3.2224333e-02
   1.0930000e+03   2.0169000e-01   2.0169000e-01   2.2073534e-01   0.0000000e+00  -1.9045343e-02
   1.0940000e+03   2.9847000e-01   2.9847000e-01   2.3091508e-01   0.0000000e+00   6.7554916e-02
   1.0950000e+03   4.4388000e-01   4.4388000e-01   4.6474898e-01   0.0000000e+00  -2.0868978e-02
   1.0960000e+03   3.5342000e-01   3.5342000e-01   3.3192087e-01   0.0000000e+00   2.1499133e-02
   1.0970000e+03   5.8928000e-01   5.8928000e-01   5.7260057e-01   0.0000000e+00   1.6679431e-02
   1.0980000e+03   5.4943000e-01   5.4943000e-01   5.8640410e-01   0.0000000e+00  -3.6974100e-02
   1.0990000e+03   5.1764000e-01   5.1764000e-01   5.0246508e-01   0.0000000e+00   1.5174920e-02
   1.1000000e+03   5.6752000e-01   5.6752000e-01   5.4329453e-01   0.0000000e+00   2.4225475e-02
   1.1010000e+03   6.1169000e-01   6.1169000e-01   6.3752644e-01   0.0000000e+00  -2.5836442e-02
   1.1020000e+03   5.9629000e-01   5.9629000e-01   6.2678492e-01   0.0000000e+00  -3.0494916e-02
   1.1030000e+03   3.8089000e-01   3.8089000e-01   4.2339925e-01   0.0000000e+00  -4.2509249e-02
   1.1040000e+03   2.9590000e-02   2.9590000e-02   5.7277076e-02   0.0000000e+00  -2.7687076e-02
   1.1050000e+03   4.8837000e-01   4.8837000e-01   4.3581171e-01   0.0000000e+00   5.2558289e-02
   1.1060000e+03   4.6939000e-01   4.6939000e-01   4.2652882e-01   0.0000000e+00   4.2861185e-02
   1.1070000e+03   6.2691000e-01   6.2691000e-01   6.3435698e-01   0.0000000e+00  -7.4469842e-03
   1.1080000e+03   3.8818000e-01   3.8818000e-01   4.1444740e-01   0.0000000e+00  -2.6267402e-02
   1.1090000e+03   2.6737000e-01   2.6737000e-01   2.3721900e-01   0.0000000e+00   3.0150997e-02
   1.1100000e+03   1.4618000e-01   1.4618000e-01   1.8688026e-01   0.0000000e+00  -4.0700259e-02
   1.1110000e+03   6.1594000e-01   6.1594000e-01   6.1328765e-01   0.0000000e+00   2.6523547e-03
   1.1120000e+03   2.2160000e-02   2.2160000e-02   4.3031094e-03   0.0000000e+00   1.7856891e-02
   1.1130000e+03   5.6805000e-01   5.6805000e-01   5.5300134e-01   0.0000000e+00   1.5048663e-02
   1.1140000e+03   4.8549000e-01   4.8549000e-01   4.4602959e-01   0.0000000e+00   3.9460412e-02
   1.1150000e+03   1.4936000e-01   1.4936000e-01   1.9104147e-01   0.0000000e+00  -4.1681470e-02
   1.1160000e+03   1.1183000e-01   1.1183000e-01   1.3487959e-01   0.0000000e+00  -2.3049591e-02
   1.1170000e+03   2.6705000e-01   2.6705000e-01   3.0084752e-01   0.0000000e+00  -3.3797522e-02
   1.1180000e+03   2.2101000e-01   2.2101000e-01   1.5338632e-01   0.0000000e+00   6.7623682e-02
   1.1190000e+03   5.5603000e-01   5.5603000e-01   5.3835394e-01   0.0000000e+00   1.7676056e-02
   1.1200000e+03   4.4354000e-01   4.4354000e-01   4.6457205e-01   0.0000000e+00  -2.1032051e-02
   1.1210000e+03   2.6674000e-01   2.6674000e-01   2.2925090e-01   0.0000000e+00   3.7489098e-02
   1.1220000e+03   3.5867000e-01   3.5867000e-01   3.9885295e-01   0.0000000e+00  -4.0182945e-02
   1.1230000e+03   4.8149000e-01   4.8149000e-01   4.4936808e-01   0.0000000e+00   3.2121920e-02
   1.1240000e+03   3.0141000e-01   3.0141000e-01   3.2955058e-01   0.0000000e+00  -2.8140575e-02
   1.1250000e+03   6.1354000e-01   6.1354000e-01   5.9324241e-01   0.0000000e+00   2.0297588e-02
   1.1260000e+03   3.6319000e-01   3.6319000e-01   3.3315179e-01   0.0000000e+00   3.0038209e-02
   1.1270000e+03   6.1410000e-01   6.1410000e-01   6.1138799e-01   0.0000000e+00   2.7120073e-03
   1.1280000e+03   3.0185000e-01   3.0185000e-01   3.6354573e-01   0.0000000e+00  -6.1695732e-02
   1.1290000e+03   4.7625000e-01   4.7625000e-01   5.3322902e-01   0.0000000e+00  -5.6979020e-02
   1.1300000e+03   6.5420000e-02   6.5420000e-02   8.2088766e-02   0.0000000e+00  -1.6668766e-02
   1.1310000e+03   5.4790000e-02   5.4790000e-02   1.0038170e-01   0.0000000e+00  -4.5591696e-02
   1.1320000e+03   1.2241000e-01   1.2241000e-01   7.7979991e-02   0.0000000e+00   4.4430009e-02
   1.1330000e+03   2.1389000e-01   2.1389000e-01   1.6558378e-01   0.0000000e+00   4.8306220e-02
   1.1340000e+03   2.1916000e-01   2.1916000e-01   2.6597287e-01   0.0000000e+00  -4.6812866e-02
   1.1350000e+03   6.2940000e-01   6.2940000e-01   6.1309302e-01   0.0000000e+00   1.6306976e-02
   1.1360000e+03   2.6009000e-01   2.6009000e-01   2.5265294e-01   0.0000000e+00   7.4370636e-03
   1.1370000e+03   3.0031000e-01   3.0031000e-01   2.4653623e-01   0.0000000e+00   5.3773769e-02
   1.1380000e+03   3.2399000e-01   3.2399000e-01   3.8011565e-01   0.0000000e+00  -5.6125653e-02
   1.1390000e+03   3.4976000e-01   3.4976000e-01   3.9804126e-01   0.0000000e+00  -4.8281261e-02
   1.1400000e+03   2.2048000e-01   2.2048000e-01   1.8369809e-01   0.0000000e+00   3.6781909e-02
   1.1410000e+03   2.7017000e-01   2.7017000e-01   2.6186040e-01   0.0000000e+00   8.3096032e-03
   1.1420000e+03   4.5690000e-02   4.5690000e-02   1.1239904e-01   0.0000000e+00  -6.6709039e-02
   1.1430000e+03   3.6735000e-01   3.6735000e-01   3.7339431e-01   0.0000000e+00  -6.0443144e-03
   1.1440000e+03   4.7688000e-01   4.7688000e-01   5.3849007e-01   0.0000000e+00  -6.1610065e-02
   1.1450000e+03   5.8803000e-01   5.8803000e-01   5.9977655e-01   0.0000000e+00  -1.1746549e-02
   1.1460000e+03   5.7873000e-01   5.7873000e-01   5.8035852e-01   0.0000000e+00  -1.6285188e-03
   1.1470000e+03   2.6888000e-01   2.6888000e-01   1.8946081e-01   0.0000000e+00   7.9419195e-02
   1.1480000e+03   3.5479000e-01   3.5479000e-01   3.7535779e-01   0.0000000e+00  -2.0567785e-02
   1.1490000e+03   4.1963000e-01   4.1963000e-01   4.4399789e-01   0.0000000e+00  -2.4367889e-02
   1.1500000e+03   3.8201000e-01   3.8201000e-01   4.1411464e-01   0.0000000e+00  -3.2104637e-02
   1.1510000e+03   5.8496000e-01   5.8496000e-01   5.4361636e-01   0.0000000e+00   4.1343644e-02
   1.1520000e+03   1.4815000e-01   1.4815000e-01   1.0976375e-01   0.0000000e+00   3.8386253e-02
   1.1530000e+03   6.4760000e-02   6.4760000e-02   1.0562544e-02   0.0000000e+00   5.4197456e-02
   1.1540000e+03   1.5573000e-01   1.5573000e-01   1.4671394e-01   0.0000000e+00   9.0160578e-03
   1.1550000e+03   1.8814000e-01   1.8814000e-01   2.0718676e-01   0.0000000e+00  -1.9046764e-02
   1.1560000e+03   2.0137000e-01   2.0137000e-01   2.2423312e-01   0.0000000e+00  -2.2863123e-02
   1.1570000e+03   1.4690000e-02   1.4690000e-02   5.6800007e-02   0.0000000e+00  -4.2110007e-02
   1.1580000e+03   1.3012000e-01   1.3012000e-01   1.6622695e-01   0.0000000e+00  -3.6106950e-02
   1.1590000e+03   3.0279000e-01   3.0279000e-01   3.1322229e-01   0.0000000e+00  -1.0432294e-02
   1.1600000e+03   1.4365000e-01   1.4365000e-01   9.2050593e-02   0.0000000e+00   5.1599407e-02
   1.1610000e+03   5.8941000e-01   5.8941000e-01   6.2076345e-01   0.0000000e+00  -3.1353450e-02
   1.1620000e+03   2.9290000e-02   2.9290000e-02   1.6655085e-02   0.0000000e+00   1.2634915e-02
   1.1630000e+03   1.9378000e-01   1.9378000e-01   2.1251568e-01   0.0000000e+00  -1.8735677e-02
   1.1640000e+03   1.1956000e-01   1.1956000e-01   1.3126094e-01   0.0000000e+00  -1.1700942e-02
   1.1650000e+03   3.8434000e-01   3.8434000e-01   4.3029279e-01   0.0000000e+00  -4.5952786e-02
   1.1660000e+03   3.0066000e-01   3.0066000e-01   2.7455757e-01   0.0000000e+00   2.6102430e-02
   1.1670000e+03   1.6806000e-01   1.6806000e-01   1.7610691e-01   0.0000000e+00  -8.0469090e-03
   1.1680000e+03   6.4763000e-01   6.4763000e-01   6.0174351e-01   0.0000000e+00   4.5886489e-02
   1.1690000e+03   4.1839000e-01   4.1839000e-01   4.1346230e-01   0.0000000e+00   4.9277043e-03
   1.1700000e+03   6.1933000e-01   6.1933000e-01   5.9925391e-01   0.0000000e+00   2.0076089e-02
   1.1710000e+03   3.0499000e-01   3.0499000e-01   2.5969561e-01   0.0000000e+00   4.5294390e-02
   1.1720000e+03   5.1870000e-02   5.1870000e-02   7.4058093e-02   0.0000000e+00  -2.2188093e-02
   1.1730000e+03   4.3700000e-01   4.3700000e-01   4.5822644e-01   0.0000000e+00  -2.1226438e-02
   1.1740000e+03   3.8891000e-01   3.8891000e-01   3.6151106e-01   0.0000000e+00   2.7398937e-02
   1.1750000e+03   4.7947000e-01   4.7947000e-01   4.2429602e-01   0.0000000e+00   5.5173978e-02
   1.1760000e+03   5.5320000e-02   5.5320000e-02   9.9429924e-03   0.0000000e+00   4.5377008e-02
   1.1770000e+03   5.2260000e-02   5.2260000e-02   1.3339350e-02   0.0000000e+00   3.8920650e-02
   1.1780000e+03   2.5255000e-01   2.5255000e-01   2.0687702e-01   0.0000000e+00   4.5672981e-02
   1.1790000e+03   9.7310000e-02   9.7310000e-02   6.1912279e-02   0.0000000e+00   3.5397721e-02
   1.1800000e+03   7.3900000e-02   7.3900000e-02   7.3952667e-02   0.0000000e+00  -5.2667142e-05
   1.1810000e+03   5.7851000e-01   5.7851000e-01   5.8956091e-01   0.0000000e+00  -1.1050911e-02
   1.1820000e+03   2.6526000e-01   2.6526000e-01   2.3105749e-01   0.0000000e+00   3.4202514e-02
   1.1830000e+03   5.7116000e-01   5.7116000e-01   6.0516238e-01   0.0000000e+00  -3.4002382e-02
   1.1840000e+03   8.3030000e-02   8.3030000e-02   1.2475378e-01   0.0000000e+00  -4.1723782e-02
   1.1850000e+03   1.0936000e-01   1.0936000e-01   1.6192179e-01   0.0000000e+00  -5.2561787e-02
   1.1860000e+03   2.3696000e-01   2.3696000e-01   2.6212474e-01   0.0000000e+00  -2.5164740e-02
   1.1870000e+03   8.5370000e-02   8.5370000e-02   6.0746343e-02   0.0000000e+00   2.4623657e-02
   1.1880000e+03   2.3074000e-01   2.3074000e-01   2.6052889e-01   0.0000000e+00  -2.9788891e-02
   1.1890000e+03   2.7643000e-01   2.7643000e-01   2.8450794e-01   0.0000000e+00  -8.0779396e-03
   1.1900000e+03   1.5793000e-01   1.5793000e-01   1.9920375e-01   0.0000000e+00  -4.1273747e-02
   1.1910000e+03   9.9280000e-02   9.9280000e-02   1.5623009e-01   0.0000000e+00  -5.6950093e-02
   1.1920000e+03   6.3357000e-01   6.3357000e-01   6.2878084e-01   0.0000000e+00   4.7891574e-03
   1.1930000e+03   2.9335000e-01   2.9335000e-01   2.9252315e-01   0.0000000e+00   8.2685340e-04
   1.1940000e+03   2.4412000e-01   2.4412000e-01   2.4315632e-01   0.0000000e+00   9.6367724e-04
   1.1950000e+03   5.8572000e-01   5.8572000e-01   5.7425708e-01   0.0000000e+00   1.1462920e-02
   1.1960000e+03   6.3264000e-01   6.3264000e-01   5.8610981e-01   0.0000000e+00   4.6530186e-02
   1.1970000e+03   8.0050000e-02   8.0050000e-02   1.0178119e-01   0.0000000e+00  -2.1731188e-02
   1.1980000e+03   1.6746000e-01   1.6746000e-01   1.1345209e-01   0.0000000e+00   5.4007907e-02
   1.1990000e+03   1.4519000e-01   1.4519000e-01   1.0418009e-01   0.0000000e+00   4.1009912e-02
   1.2000000e+03   1.1316000e-01   1.1316000e-01   1.3911483e-01   0.0000000e+00  -2.5954828e-02
   1.2010000e+03   2.9834000e-01   2.9834000e-01   3.1927421e-01   0.0000000e+00  -2.0934213e-02
   1.2020000e+03   4.2300000e-03   4.2300000e-03   2.6639489e-02   0.0000000e+00  -2.2409489e-02
   1.2030000e+03   1.0578000e-01   1.0578000e-01   6.5272961e-02   0.0000000e+00   4.0507039e-02
   1.2040000e+03   5.8575000e-01   5.8575000e-01   5.3852929e-01   0.0000000e+00   4.7220714e-02
   1.2050000e+03   3.5521000e-01   3.5521000e-01   3.0010933e-01   0.0000000e+00   5.5100671e-02
   1.2060000e+03   3.8278000e-01   3.8278000e-01   4.6156855e-01   0.0000000e+00  -7.8788555e-02
   1.2070000e+03   3.9818000e-01   3.9818000e-01   4.4739956e-01   0.0000000e+00  -4.9219561e-02
   1.2080000e+03   3.1180000e-02   3.1180000e-02  -8.7171990e-04   0.0000000e+00   3.2051720e-02
   1.2090000e+03   5.3269000e-01   5.3269000e-01   5.8979291e-01   0.0000000e+00  -5.7102907e-02
   1.2100000e+03   3.5746000e-01   3.5746000e-01   3.9763627e-01   0.0000000e+00  -4.0176265e-02
   1.2110000e+03   4.1469000e-01   4.1469000e-01   4.0670059e-01   0.0000000e+00   7.9894138e-03
   1.2120000e+03   4.6848000e-01   4.6848000e-01   4.1413711e-01   0.0000000e+00   5.4342887e-02
   1.2130000e+03   3.3526000e-01   3.3526000e-01   3.0668752e-01   0.0000000e+00   2.8572476e-02
   1.2140000e+03   4.8726000e-01   4.8726000e-01   5.3791339e-01   0.0000000e+00  -5.0653394e-02
   1.2150000e+03   4.9229000e-01   4.9229000e-01   4.5052761e-01   0.0000000e+00   4.1762385e-02
   1.2160000e+03   2.9607000e-01   2.9607000e-01   3.1787283e-01   0.0000000e+00  -2.1802829e-02
   1.2170000e+03   1.5185000e-01   1.5185000e-01   1.1409723e-01   0.0000000e+00   3.7752766e-02
   1.2180000e+03   9.3740000e-02   9.3740000e-02   1.3911520e-01   0.0000000e+00  -4.5375205e-02
   1.2190000e+03   2.6247000e-01   2.6247000e-01   2.1842342e-01   0.0000000e+00   4.4046582e-02
   1.2200000e+03   2.3681000e-01   2.3681000e-01   2.6820311e-01   0.0000000e+00  -3.1393110e-02
   1.2210000e+03   3.9648000e-01   3.9648000e-01   3.3029302e-01   0.0000000e+00   6.6186977e-02
   1.2220000e+03   3.7743000e-01   3.7743000e-01   4.3008512e-01   0.0000000e+00  -5.2655116e-02
   1.2230000e+03   4.8522000e-01   4.8522000e-01   4.7500753e-01   0.0000000e+00   1.0212466e-02
   1.2240000e+03   7.7440000e-02   7.7440000e-02   6.1520740e-02   0.0000000e+00   1.5919260e-02
   1.2250000e+03   9.4470000e-02   9.4470000e-02   1.0170800e-01   0.0000000e+00  -7.2380022e-03
   1.2260000e+03   3.3389000e-01   3.3389000e-01   3.6063128e-01   0.0000000e+00  -2.6741284e-02
   1.2270000e+03   4.7143000e-01   4.7143000e-01   4.8435142e-01   0.0000000e+00  -1.2921422e-02
   1.2280000e+03   1.1391000e-01   1.1391000e-01   7.5880353e-02   0.0000000e+00   3.8029647e-02
   1.2290000e+03   5.3944000e-01   5.3944000e-01   5.3125799e-01   0.0000000e+00   8.1820078e-03
   1.2300000e+03   3.1689000e-01   3.1689000e-01   3.3502653e-01   0.0000000e+00  -1.8136534e-02
   1.2310000e+03   1.2708000e-01   1.2708000e-01   8.9827876e-02   0.0000000e+00   3.7252124e-02
   1.2320000e+03   1.8380000e-01   1.8380000e-01   1.9782146e-01   0.0000000e+00  -1.4021462e-02
   1.2330000e+03   4.4406000e-01   4.4406000e-01   4.5139252e-01   0.0000000e+00  -7.3325192e-03
   1.2340000e+03   3.5668000e-01   3.5668000e-01   3.2160678e-01   0.0000000e+00   3.5073220e-02
   1.2350000e+03   1.5158000e-01   1.5158000e-01   1.8281581e-01   0.0000000e+00  -3.1235810e-02
   1.2360000e+03   2.2973000e-01   2.2973000e-01   2.6676574e-01   0.0000000e+00  -3.7035742e-02
   1.2370000e+03   2.4754000e-01   2.4754000e-01   2.1406310e-01   0.0000000e+00   3.3476896e-02
   1.2380000e+03   3.9917000e-01   3.9917000e-01   4.3803032e-01   0.0000000e+00  -3.8860319e-02
   1.2390000e+03   2.9231000e-01   2.9231000e-01   3.2946374e-01   0.0000000e+00  -3.7153735e-02
   1.2400000e+03   2.6484000e-01   2.6484000e-01   2.4194046e-01   0.0000000e+00   2.2899535e-02
   1.2410000e+03   2.7062000e-01   2.7062000e-01   2.9821440e-01   0.0000000e+00  -2.7594401e-02
   1.2420000e+03   2.3370000e-02   2.3370000e-02   4.3454253e-02   0.0000000e+00  -2.0084253e-02
   1.2430000e+03   6.1040000e-02   6.1040000e-02   7.8293952e-02   0.0000000e+00  -1.7253952e-02
   1.2440000e+03   1.2254000e-01   1.2254000e-01   6.1910573e-02   0.0000000e+00   6.0629427e-02
   1.2450000e+03   1.1165000e-01   1.1165000e-01   1.5505531e-01   0.0000000e+00  -4.3405307e-02
   1.2460000e+03   4.3894000e-01   4.3894000e-01   5.0390598e-01   0.0000000e+00  -6.4965975e-02
   1.2470000e+03   4.9201000e-01   4.9201000e-01   5.1166855e-01   0.0000000e+00  -1.9658550e-02
   1.2480000e+03   1.4290000e-01   1.4290000e-01   1.7405360e-01   0.0000000e+00  -3.1153603e-02
   1.2490000e+03   5.9977000e-01   5.9977000e-01   6.4941448e-01   0.0000000e+00  -4.9644479e-02
   1.2500000e+03   2.4518000e-01   2.4518000e-01   2.1819642e-01   0.0000000e+00   2.6983583e-02
   1.2510000e+03   9.2460000e-02   9.2460000e-02   4.4936519e-02   0.0000000e+00   4.7523481e-02
   1.2520000e+03   5.2515000e-01   5.2515000e-01   5.3817332e-01   0.0000000e+00  -1.3023323e-02
   1.2530000e+03   5.9472000e-01   5.9472000e-01   6.4231590e-01   0.0000000e+00  -4.7595902e-02
   1.2540000e+03   2.9681000e-01   2.9681000e-01   2.8374045e-01   0.0000000e+00   1.3069549e-02
   1.2550000e+03   4.3778000e-01   4.3778000e-01   3.9878866e-01   0.0000000e+00   3.8991341e-02
   1.2560000e+03   3.9868000e-01   3.9868000e-01   3.7837805e-01   0.0000000e+00   2.0301948e-02
   1.2570000e+03   6.0331000e-01   6.0331000e-01   5.7372405e-01   0.0000000e+00   2.9585948e-02
   1.2580000e+03   1.7439000e-01   1.7439000e-01   2.3044143e-01   0.0000000e+00  -5.6051433e-02
   1.2590000e+03   7.2880000e-02   7.2880000e-02   7.1824481e-02   0.0000000e+00   1.0555191e-03
   1.2600000e+03   7.1180000e-02   7.1180000e-02   6.2993418e-03   0.0000000e+00   6.4880658e-02
   1.2610000e+03   4.1288000e-01   4.1288000e-01   4.1049294e-01   0.0000000e+00   2.3870588e-03
   1.2620000e+03   3.0447000e-01   3.0447000e-01   3.0832064e-01   0.0000000e+00  -3.8506393e-03
   1.2630000e+03   3.5410000e-01   3.5410000e-01   3.0695704e-01   0.0000000e+00   4.7142961e-02
   1.2640000e+03   3.6597000e-01   3.6597000e-01   3.9143996e-01   0.0000000e+00  -2.5469956e-02
   1.2650000e+03   2.4386000e-01   2.4386000e-01   2.0777212e-01   0.0000000e+00   3.6087883e-02
   1.2660000e+03   3.3485000e-01   3.3485000e-01   3.2760233e-01   0.0000000e+00   7.2476719e-03
   1.2670000e+03   5.3938000e-01   5.3938000e-01   4.8341393e-01   0.0000000e+00   5.5966069e-02
   1.2680000e+03   2.1026000e-01   2.1026000e-01   2.1308828e-01   0.0000000e+00  -2.8282838e-03
   1.2690000e+03   5.5717000e-01   5.5717000e-01   5.5572310e-01   0.0000000e+00   1.4469044e-03
   1.2700000e+03   1.7526000e-01   1.7526000e-01   1.7068895e-01   0.0000000e+00   4.5710527e-03
   1.2710000e+03   5.2079000e-01   5.2079000e-01   5.0443207e-01   0.0000000e+00   1.6357926e-02
   1.2720000e+03   5.8425000e-01   5.8425000e-01   5.5426867e-01   0.0000000e+00   2.9981335e-02
   1.2730000e+03   5.5674000e-01   5.5674000e-01   5.1741364e-01   0.0000000e+00   3.9326362e-02
   1.2740000e+03   2.9502000e-01   2.9502000e-01   3.1772805e-01   0.0000000e+00  -2.2708054e-02
   1.2750000e+03   5.3430000e-02   5.3430000e-02   8.7443019e-02   0.0000000e+00  -3.4013019e-02
   1.2760000e+03   4.7285000e-01   4.7285000e-01   4.8192612e-01   0.0000000e+00  -9.0761247e-03
   1.2770000e+03   3.2950000e-01   3.2950000e-01   3.6122963e-01   0.0000000e+00  -3.1729626e-02
   1.2780000e+03   1.4005000e-01   1.4005000e-01   1.3494519e-01   0.0000000e+00   5.1048064e-03
   1.2790000e+03   2.8723000e-01   2.8723000e-01   2.4080717e-01   0.0000000e+00   4.6422825e-02
   1.2800000e+03   1.5345000e-01   1.5345000e-01   9.0782168e-02   0.0000000e+00   6.2667832e-02
   1.2810000e+03   8.9780000e-02   8.9780000e-02   1.3020031e-01   0.0000000e+00  -4.0420312e-02
   1.2820000e+03   2.4201000e-01   2.4201000e-01   2.0877828e-01   0.0000000e+00   3.3231720e-02
   1.2830000e+03   5.5825000e-01   5.5825000e-01   5.8929838e-01   0.0000000e+00  -3.1048380e-02
   1.2840000e+03   3.8335000e-01   3.8335000e-01   3.1422879e-01   0.0000000e+00   6.9121211e-02
   1.2850000e+03   1.5758000e-01   1.5758000e-01   1.5196460e-01   0.0000000e+00   5.6153974e-03
   1.2860000e+03   5.3057000e-01   5.3057000e-01   5.3160638e-01   0.0000000e+00  -1.0363847e-03
   1.2870000e+03   5.0366000e-01   5.0366000e-01   4.9563044e-01   0.0000000e+00   8.0295604e-03
   1.2880000e+03   5.1891000e-01   5.1891000e-01   5.2308751e-01   0.0000000e+00  -4.1775097e-03
   1.2890000e+03   7.6640000e-02   7.6640000e-02   1.9989963e-02   0.0000000e+00   5.6650037e-02
   1.2900000e+03   1.3354000e-01   1.3354000e-01   1.3549520e-01   0.0000000e+00  -1.9551963e-03
   1.2910000e+03   1.8905000e-01   1.8905000e-01   1.5607887e-01   0.0000000e+00   3.2971127e-02
   1.2920000e+03   1.0464000e-01   1.0464000e-01   1.7255423e-01   0.0000000e+00  -6.7914228e-02
   1.2930000e+03   5.2362000e-01   5.2362000e-01   5.3148957e-01   0.0000000e+00  -7.8695667e-03
   1.2940000e+03   5.1486000e-01   5.1486000e-01   4.8238575e-01   0.0000000e+00   3.2474246e-02
   1.2950000e+03   5.0596000e-01   5.0596000e-01   4.9216039e-01   0.0000000e+00   1.3799614e-02
   1.2960000e+03   5.9129000e-01   5.9129000e-01   5.4479420e-01   0.0000000e+00   4.6495797e-02
   1.2970000e+03   5.5668000e-01   5.5668000e-01   5.4467556e-01   0.0000000e+00   1.2004444e-02
   1.2980000e+03   5.2331000e-01   5.2331000e-01   5.1895760e-01   0.0000000e+00   4.3523957e-03
   1.2990000e+03   3.9191000e-01   3.9191000e-01   4.0282237e-01   0.0000000e+00  -1.0912372e-02
   1.3000000e+03   3.9539000e-01   3.9539000e-01   3.9027548e-01   0.0000000e+00   5.1145242e-03
   1.3010000e+03   3.3674000e-01   3.3674000e-01   3.7897962e-01   0.0000000e+00  -4.2239624e-02
   1.3020000e+03   5.5004000e-01   5.5004000e-01   5.5653198e-01   0.0000000e+00  -6.4919844e-03
   1.3030000e+03   1.1443000e-01   1.1443000e-01   1.5899248e-01   0.0000000e+00  -4.4562480e-02
   1.3040000e+03   4.2721000e-01   4.2721000e-01   4.0749530e-01   0.0000000e+00   1.9714696e-02
   1.3050000e+03   2.8952000e-01   2.8952000e-01   3.3945570e-01   0.0000000e+00  -4.9935702e-02
   1.3060000e+03   4.3258000e-01   4.3258000e-01   4.6763156e-01   0.0000000e+00  -3.5051562e-02
   1.3070000e+03   5.0216000e-01   5.0216000e-01   4.6160490e-01   0.0000000e+00   4.0555095e-02
   1.3080000e+03   5.8580000e-02   5.8580000e-02   8.1963476e-02   0.0000000e+00  -2.3383476e-02
   1.3090000e+03   4.6574000e-01   4.6574000e-01   5.0329971e-01   0.0000000e+00  -3.7559707e-02
   1.3100000e+03   4.7873000e-01   4.7873000e-01   4.5205144e-01   0.0000000e+00   2.6678560e-02
   1.3110000e+03   5.7960000e-01   5.7960000e-01   5.3015949e-01   0.0000000e+00   4.9440512e-02
   1.3120000e+03   3.7007000e-01   3.7007000e-01   4.1836349e-01   0.0000000e+00  -4.8293488e-02
   1.3130000e+03   8.2310000e-02   8.2310000e-02   4.5558101e-02   0.0000000e+00   3.6751899e-02
   1.3140000e+03   3.2160000e-02   3.2160000e-02   2.9012549e-02   0.0000000e+00   3.1474509e-03
   1.3150000e+03   1.9064000e-01   1.9064000e-01   2.4148612e-01   0.0000000e+00  -5.0846121e-02
   1.3160000e+03   3.4758000e-01   3.4758000e-01   3.6916353e-01   0.0000000e+00  -2.1583527e-02
   1.3170000e+03   5.9866000e-01   5.9866000e-01   5.3136881e-01   0.0000000e+00   6.7291190e-02
   1.3180000e+03   3.3994000e-01   3.3994000e-01   3.2217274e-01   0.0000000e+00   1.7767255e-02
   1.3190000e+03   6.0020000e-02   6.0020000e-02   5.6053032e-02   0.0000000e+00   3.9669678e-03
   1.3200000e+03   4.6178000e-01   4.6178000e-01   4.5198753e-01   0.0000000e+00   9.7924738e-03
   1.3210000e+03   6.2553000e-01   6.2553000e-01   6.8562780e-01   0.0000000e+00  -6.0097798e-02
   1.3220000e+03   1.2149000e-01   1.2149000e-01   1.1127774e-01   0.0000000e+00   1.0212256e-02
   1.3230000e+03   5.7533000e-01   5.7533000e-01   5.3577555e-01   0.0000000e+00   3.9554448e-02
   1.3240000e+03   4.0833000e-01   4.0833000e-01   4.0190939e-01   0.0000000e+00   6.4206052e-03
   1.3250000e+03   1.5585000e-01   1.5585000e-01   1.9729776e-01   0.0000000e+00  -4.1447765e-02
   1.3260000e+03   1.8603000e-01   1.8603000e-01   1.8590823e-01   0.0000000e+00   1.2177039e-04
   1.3270000e+03   5.2556000e-01   5.2556000e-01   5.6332350e-01   0.0000000e+00  -3.7763505e-02
   1.3280000e+03   1.1251000e-01   1.1251000e-01   7.4282117e-02   0.0000000e+00   3.8227883e-02
   1.3290000e+03   2.3686000e-01   2.3686000e-01   2.9396405e-01   0.0000000e+00  -5.7104051e-02
   1.3300000e+03   1.8747000e-01   1.8747000e-01   1.9779357e-01   0.0000000e+00  -1.0323566e-02
   1.3310000e+03   2.1354000e-01   2.1354000e-01   2.0835628e-01   0.0000000e+00   5.1837244e-03
   1.3320000e+03   5.4180000e-01   5.4180000e-01   5.8063706e-01   0.0000000e+00  -3.8837059e-02
   1.3330000e+03   6.2671000e-01   6.2671000e-01   6.0999378e-01   0.0000000e+00   1.6716221e-02
   1.3340000e+03   8.8960000e-02   8.8960000e-02   1.0101087e-01   0.0000000e+00  -1.2050870e-02
   1.3350000e+03   2.1458000e-01   2.1458000e-01   1.5526359e-01   0.0000000e+00   5.9316406e-02
   1.3360000e+03   4.3117000e-01   4.3117000e-01   3.8905872e-01   0.0000000e+00   4.2111280e-02
   1.3370000e+03   9.3710000e-02   9.3710000e-02   1.6479361e-01   0.0000000e+00  -7.1083614e-02
   1.3380000e+03   6.1079000e-01   6.1079000e-01   6.1317239e-01   0.0000000e+00  -2.3823926e-03
   1.3390000e+03   1.5120000e-02   1.5120000e-02   5.1164568e-02   0.0000000e+00  -3.6044568e-02
   1.3400000e+03   6.9770000e-02   6.9770000e-02   2.0863653e-02   0.0000000e+00   4.8906347e-02
   1.3410000e+03   5.6081000e-01   5.6081000e-01   5.5179596e-01   0.0000000e+00   9.0140450e-03
   1.3420000e+03   3.7316000e-01   3.7316000e-01   3.1823306e-01   0.0000000e+00   5.4926936e-02
   1.3430000e+03   6.3594000e-01   6.3594000e-01   6.2844123e-01   0.0000000e+00   7.4987697e-03
   1.3440000e+03   3.2940000e-02   3.2940000e-02  -3.6846061e-04   0.0000000e+00   3.3308461e-02
   1.3450000e+03   2.0257000e-01   2.0257000e-01   2.4141833e-01   0.0000000e+00  -3.8848326e-02
   1.3460000e+03   5.9462000e-01   5.9462000e-01   6.3449449e-01   0.0000000e+00  -3.9874489e-02
   1.3470000e+03   3.7372000e-01   3.7372000e-01   3.6921908e-01   0.0000000e+00   4.5009226e-03
   1.3480000e+03   4.6711000e-01   4.6711000e-01   4.2896155e-01   0.0000000e+00   3.8148445e-02
   1.3490000e+03   3.6000000e-02   3.6000000e-02   1.2733366e-02   0.0000000e+00   2.3266634e-02
   1.3500000e+03   5.0400000e-03   5.0400000e-03  -4.5313918e-02   0.0000000e+00   5.0353918e-02
   1.3510000e+03   4.6209000e-01   4.6209000e-01   4.6292804e-01   0.0000000e+00  -8.3804109e-04
   1.3520000e+03   5.6528000e-01   5.6528000e-01   6.0636301e-01   0.0000000e+00  -4.1083008e-02
   1.3530000e+03   5.9278000e-01   5.9278000e-01   6.2709967e-01   0.0000000e+00  -3.4319671e-02
   1.3540000e+03   4.4594000e-01   4.4594000e-01   4.1381342e-01   0.0000000e+00   3.2126578e-02
   1.3550000e+03   1.0244000e-01   1.0244000e-01   9.8751267e-02   0.0000000e+00   3.6887327e-03
   1.3560000e+03   1.2904000e-01   1.2904000e-01   1.4205100e-01   0.0000000e+00  -1.3011003e-02
   1.3570000e+03   3.5148000e-01   3.5148000e-01   3.4410232e-01   0.0000000e+00   7.3776817e-03
   1.3580000e+03   1.4135000e-01   1.4135000e-01   1.0344696e-01   0.0000000e+00   3.7903039e-02
   1.3590000e+03   5.1105000e-01   5.1105000e-01   4.7884797e-01   0.0000000e+00   3.2202032e-02
   1.3600000e+03   5.4392000e-01   5.4392000e-01   5.1772577e-01   0.0000000e+00   2.6194232e-02
   1.3610000e+03   1.3215000e-01   1.3215000e-01   8.7151343e-02   0.0000000e+00   4.4998657e-02
   1.3620000e+03   1.6193000e-01   1.6193000e-01   1.5184568e-01   0.0000000e+00   1.0084320e-02
   1.3630000e+03   6.4115000e-01   6.4115000e-01   6.3097428e-01   0.0000000e+00   1.0175722e-02
   1.3640000e+03   3.8757000e-01   3.8757000e-01   4.2799182e-01   0.0000000e+00  -4.0421822e-02
   1.3650000e+03   2.6197000e-01   2.6197000e-01   2.8432368e-01   0.0000000e+00  -2.2353676e-02
   1.3660000e+03   5.0533000e-01   5.0533000e-01   5.0189953e-01   0.0000000e+00   3.4304675e-03
   1.3670000e+03   5.7450000e-02   5.7450000e-02   7.5294177e-02   0.0000000e+00  -1.7844177e-02
   1.3680000e+03   2.8340000e-02   2.8340000e-02  -5.1687512e-03   0.0000000e+00   3.3508751e-02
   1.3690000e+03   4.7646000e-01   4.7646000e-01   4.8677323e-01   0.0000000e+00  -1.0313229e-02
   1.3700000e+03   5.1061000e-01   5.1061000e-01   5.6473656e-01   0.0000000e+00  -5.4126565e-02
   1.3710000e+03   3.6676000e-01   3.6676000e-01   3.7025551e-01   0.0000000e+00  -3.4955081e-03
   1.3720000e+03   5.1580000e-01   5.1580000e-01   5.2220030e-01   0.0000000e+00  -6.4003043e-03
   1.3730000e+03   6.4487000e-01   6.4487000e-01   6.5131626e-01   0.0000000e+00  -6.4462645e-03
   1.3740000e+03   3.4852000e-01   3.4852000e-01   2.9156493e-01   0.0000000e+00   5.6955067e-02
   1.3750000e+03   1.5311000e-01   1.5311000e-01   1.9771421e-01   0.0000000e+00  -4.4604210e-02
   1.3760000e+03   5.8992000e-01   5.8992000e-01   5.8006925e-01   0.0000000e+00   9.8507494e-03
   1.3770000e+03   2.8324000e-01   2.8324000e-01   2.1731286e-01   0.0000000e+00   6.5927136e-02
   1.3780000e+03   2.5742000e-01   2.5742000e-01   2.1928690e-01   0.0000000e+00   3.8133099e-02
   1.3790000e+03   2.9250000e-01   2.9250000e-01   3.5015829e-01   0.0000000e+00  -5.7658286e-02
   1.3800000e+03   5.6603000e-01   5.6603000e-01   5.1070137e-01   0.0000000e+00   5.5328632e-02
   1.3810000e+03   2.2296000e-01   2.2296000e-01   2.3918030e-01   0.0000000e+00  -1.6220303e-02
   1.3820000e+03   2.0132000e-01   2.0132000e-01   2.2128221e-01   0.0000000e+00  -1.9962208e-02
   1.3830000e+03   1.0523000e-01   1.0523000e-01   1.1544726e-01   0.0000000e+00  -1.0217258e-02
   1.3840000e+03   5.7104000e-01   5.7104000e-01   5.1435040e-01   0.0000000e+00   5.6689598e-02
   1.3850000e+03   1.1860000e-02   1.1860000e-02   7.3550192e-02   0.0000000e+00  -6.1690192e-02
   1.3860000e+03   2.3365000e-01   2.3365000e-01   2.0073254e-01   0.0000000e+00   3.2917457e-02
   1.3870000e+03   2.8149000e-01   2.8149000e-01   3.0408065e-01   0.0000000e+00  -2.2590650e-02
   1.3880000e+03   2.4543000e-01   2.4543000e-01   1.8962879e-01   0.0000000e+00   5.5801213e-02
   1.3890000e+03   2.0551000e-01   2.0551000e-01   2.2239583e-01   0.0000000e+00  -1.6885831e-02
   1.3900000e+03   5.5233000e-01   5.5233000e-01   5.1321260e-01   0.0000000e+00   3.9117402e-02
   1.3910000e+03   1.9469000e-01   1.9469000e-01   1.5880613e-01   0.0000000e+00   3.5883873e-02
   1.3920000e+03   2.4380000e-01   2.4380000e-01   1.8758448e-01   0.0000000e+00   5.6215516e-02
   1.3930000e+03   5.3091000e-01   5.3091000e-01   5.0336230e-01   0.0000000e+00   2.7547703e-02
   1.3940000e+03   2.9310000e-02   2.9310000e-02   7.4693550e-02   0.0000000e+00  -4.5383550e-02
   1.3950000e+03   2.8009000e-01   2.8009000e-01   2.6470729e-01   0.0000000e+00   1.5382712e-02
   1.3960000e+03   2.5118000e-01   2.5118000e-01   3.0331830e-01   0.0000000e+00  -5.2138296e-02
   1.3970000e+03   5.9492000e-01   5.9492000e-01   6.2238032e-01   0.0000000e+00  -2.7460323e-02
   1.3980000e+03   3.8400000e-01   3.8400000e-01   3.3771118e-01   0.0000000e+00   4.6288818e-02
   1.3990000e+03   1.6975000e-01   1.6975000e-01   1.5106932e-01   0.0000000e+00   1.8680675e-02
   1.4000000e+03   2.8682000e-01   2.8682000e-01   3.2476954e-01   0.0000000e+00  -3.7949545e-02
   1.4010000e+03   1.2007000e-01   1.2007000e-01   1.5301904e-01   0.0000000e+00  -3.2949036e-02
   1.4020000e+03   5.6888000e-01   5.6888000e-01   6.4013801e-01   0.0000000e+00  -7.1258011e-02
   1.4030000e+03   1.6993000e-01   1.6993000e-01   1.2849524e-01   0.0000000e+00   4.1434758e-02
   1.4040000e+03   2.8720000e-02   2.8720000e-02   6.6704268e-02   0.0000000e+00  -3.7984268e-02
   1.4050000e+03   4.3757000e-01   4.3757000e-01   4.4719040e-01   0.0000000e+00  -9.6204039e-03
   1.4060000e+03   3.5470000e-02   3.5470000e-02   4.6005340e-02   0.0000000e+00  -1.0535340e-02
   1.4070000e+03   4.2312000e-01   4.2312000e-01   4.4948898e-01   0.0000000e+00  -2.6368977e-02
   1.4080000e+03   4.0750000e-01   4.0750000e-01   4.3897770e-01   0.0000000e+00  -3.1477699e-02
   1.4090000e+03   3.3428000e-01   3.3428000e-01   3.6287766e-01   0.0000000e+00  -2.8597659e-02
   1.4100000e+03   2.4290000e-01   2.4290000e-01   2.0308949e-01   0.0000000e+00   3.9810512e-02
   1.4110000e+03   1.9974000e-01   1.9974000e-01   1.9136722e-01   0.0000000e+00   8.3727753e-03
   1.4120000e+03   4.3090000e-01   4.3090000e-01   3.7029355e-01   0.0000000e+00   6.0606455e-02
   1.4130000e+03   2.4995000e-01   2.4995000e-01   2.2633593e-01   0.0000000e+00   2.3614074e-02
   1.4140000e+03   1.8975000e-01   1.8975000e-01   1.5118596e-01   0.0000000e+00   3.8564043e-02
   1.4150000e+03   4.6930000e-01   4.6930000e-01   4.3596326e-01   0.0000000e+00   3.3336744e-02
   1.4160000e+03   4.6483000e-01   4.6483000e-01   5.2966651e-01   0.0000000e+00  -6.4836505e-02
   1.4170000e+03   3.5521000e-01   3.5521000e-01   3.1353950e-01   0.0000000e+00   4.1670501e-02
   1.4180000e+03   6.1162000e-01   6.1162000e-01   6.8220892e-01   0.0000000e+00  -7.0588915e-02
   1.4190000e+03   7.2030000e-02   7.2030000e-02   3.7749611e-02   0.0000000e+00   3.4280389e-02
   1.4200000e+03   2.3110000e-02   2.3110000e-02  -1.5661281e-02   0.0000000e+00   3.8771281e-02
   1.4210000e+03   8.9680000e-02   8.9680000e-02   7.3984968e-02   0.0000000e+00   1.5695032e-02
   1.4220000e+03   1.6522000e-01   1.6522000e-01   1.5726916e-01   0.0000000e+00   7.9508442e-03
   1.4230000e+03   4.1450000e-01   4.1450000e-01   4.2949188e-01   0.0000000e+00  -1.4991884e-02
   1.4240000e+03   2.1520000e-01   2.1520000e-01   2.0560315e-01   0.0000000e+00   9.5968494e-03
   1.4250000e+03   3.1228000e-01   3.1228000e-01   2.8729614e-01   0.0000000e+00   2.4983857e-02
   1.4260000e+03   3.7188000e-01   3.7188000e-01   3.1958129e-01   0.0000000e+00   5.2298711e-02
   1.4270000e+03   2.9537000e-01   2.9537000e-01   2.7723192e-01   0.0000000e+00   1.8138084e-02
   1.4280000e+03   3.7891000e-01   3.7891000e-01   4.1832080e-01   0.0000000e+00  -3.9410805e-02
   1.4290000e+03   3.6275000e-01   3.6275000e-01   4.0147378e-01   0.0000000e+00  -3.8723775e-02
   1.4300000e+03   5.0935000e-01   5.0935000e-01   5.5355663e-01   0.0000000e+00  -4.4206627e-02
   1.4310000e+03   2.4602000e-01   2.4602000e-01   2.6265390e-01   0.0000000e+00  -1.6633901e-02
   1.4320000e+03   1.2961000e-01   1.2961000e-01   1.7917413e-01   0.0000000e+00  -4.9564128e-02
   1.4330000e+03   1.4149000e-01   1.4149000e-01   1.4730171e-01   0.0000000e+00  -5.8117101e-03
   1.4340000e+03   1.2456000e-01   1.2456000e-01   1.2100341e-01   0.0000000e+00   3.5565920e-03
   1.4350000e+03   4.4319000e-01   4.4319000e-01   4.7382067e-01   0.0000000e+00  -3.0630675e-02
   1.4360000e+03   8.3440000e-02   8.3440000e-02   6.2587972e-02   0.0000000e+00   2.0852028e-02
   1.4370000e+03   4.9380000e-02   4.9380000e-02   5.2035034e-02   0.0000000e+00  -2.6550338e-03
   1.4380000e+03   5.6619000e-01   5.6619000e-01   5.1454456e-01   0.0000000e+00   5.1645439e-02
   1.4390000e+03   3.3274000e-01   3.3274000e-01   3.5961828e-01   0.0000000e+00  -2.6878281e-02
   1.4400000e+03   5.4116000e-01   5.4116000e-01   4.9634629e-01   0.0000000e+00   4.4813713e-02
   1.4410000e+03   3.3930000e-01   3.3930000e-01   3.1632191e-01   0.0000000e+00   2.2978092e-02
   1.4420000e+03   3.8190000e-02   3.8190000e-02   6.6057762e-02   0.0000000e+00  -2.7867762e-02
   1.4430000e+03   5.0578000e-01   5.0578000e-01   5.1794415e-01   0.0000000e+00  -1.2164155e-02
   1.4440000e+03   7.7900000e-02   7.7900000e-02   9.2564222e-02   0.0000000e+00  -1.4664222e-02
   1.4450000e+03   5.6302000e-01   5.6302000e-01   5.3011757e-01   0.0000000e+00   3.2902434e-02
   1.4460000e+03   1.5556000e-01   1.5556000e-01   1.8862169e-01   0.0000000e+00  -3.3061690e-02
   1.4470000e+03   1.7151000e-01   1.7151000e-01   2.2408937e-01   0.0000000e+00  -5.2579367e-02
   1.4480000e+03   2.8003000e-01   2.8003000e-01   2.6274873e-01   0.0000000e+00   1.7281273e-02
   1.4490000e+03   5.4910000e-02   5.4910000e-02   6.8384824e-02   0.0000000e+00  -1.3474824e-02
   1.4500000e+03   3.9950000e-01   3.9950000e-01   3.8645979e-01   0.0000000e+00   1.3040214e-02
   1.4510000e+03   4.8988000e-01   4.8988000e-01   4.3026350e-01   0.0000000e+00   5.9616503e-02
   1.4520000e+03   2.6424000e-01   2.6424000e-01   2.1053002e-01   0.0000000e+00   5.3709983e-02
   1.4530000e+03   3.4405000e-01   3.4405000e-01   3.5265964e-01   0.0000000e+00  -8.6096431e-03
   1.4540000e+03   5.0150000e-01   5.0150000e-01   5.2034052e-01   0.0000000e+00  -1.8840518e-02
   1.4550000e+03   2.8340000e-01   2.8340000e-01   3.0156482e-01   0.0000000e+00  -1.8164824e-02
   1.4560000e+03   5.8253000e-01   5.8253000e-01   5.6264957e-01   0.0000000e+00   1.9880433e-02
   1.4570000e+03   1.4346000e-01   1.4346000e-01   1.3193550e-01   0.0000000e+00   1.1524503e-02
   1.4580000e+03   5.7580000e-02   5.7580000e-02   1.1884309e-01   0.0000000e+00  -6.1263093e-02
   1.4590000e+03   9.8450000e-02   9.8450000e-02   8.5539045e-02   0.0000000e+00   1.2910955e-02
   1.4600000e+03   4.4268000e-01   4.4268000e-01   3.7759731e-01   0.0000000e+00   6.5082688e-02
   1.4610000e+03   5.7660000e-01   5.7660000e-01   6.2422007e-01   0.0000000e+00  -4.7620068e-02
   1.4620000e+03   3.4767000e-01   3.4767000e-01   3.9848771e-01   0.0000000e+00  -5.0817708e-02
   1.4630000e+03   9.0060000e-02   9.0060000e-02   9.2794029e-02   0.0000000e+00  -2.7340289e-03
   1.4640000e+03   1.7772000e-01   1.7772000e-01   1.8261103e-01   0.0000000e+00  -4.8910313e-03
   1.4650000e+03   6.1017000e-01   6.1017000e-01   5.6101454e-01   0.0000000e+00   4.9155461e-02
   1.4660000e+03   4.1790000e-02   4.1790000e-02  -1.2735911e-02   0.0000000e+00   5.4525911e-02
   1.4670000e+03   3.6582000e-01   3.6582000e-01   3.7102441e-01   0.0000000e+00  -5.2044097e-03
   1.4680000e+03   5.8024000e-01   5.8024000e-01   5.8772460e-01   0.0000000e+00  -7.4845959e-03
   1.4690000e+03   3.9337000e-01   3.9337000e-01   4.1313889e-01   0.0000000e+00  -1.9768894e-02
   1.4700000e+03   8.7670000e-02   8.7670000e-02   1.3547872e-01   0.0000000e+00  -4.7808719e-02
   1.4710000e+03   6.2264000e-01   6.2264000e-01   6.7016469e-01   0.0000000e+00  -4.7524686e-02
   1.4720000e+03   1.4474000e-01   1.4474000e-01   8.4514809e-02   0.0000000e+00   6.0225191e-02
   1.4730000e+03   4.6356000e-01   4.6356000e-01   5.1209681e-01   0.0000000e+00  -4.8536811e-02
   1.4740000e+03   3.8766000e-01   3.8766000e-01   3.5651560e-01   0.0000000e+00   3.1144396e-02
   1.4750000e+03   2.8925000e-01   2.8925000e-01   2.9898053e-01   0.0000000e+00  -9.7305255e-03
   1.4760000e+03   1.1486000e-01   1.1486000e-01   1.4523772e-01   0.0000000e+00  -3.0377718e-02
   1.4770000e+03   2.7242000e-01   2.7242000e-01   2.2817852e-01   0.0000000e+00   4.4241484e-02
   1.4780000e+03   2.9573000e-01   2.9573000e-01   3.4616778e-01   0.0000000e+00  -5.0437780e-02
   1.4790000e+03   5.7998000e-01   5.7998000e-01   5.6997200e-01   0.0000000e+00   1.0007995e-02
   1.4800000e+03   4.8161000e-01   4.8161000e-01   4.7414898e-01   0.0000000e+00   7.4610244e-03
   1.4810000e+03   1.5876000e-01   1.5876000e-01   1.7551687e-01   0.0000000e+00  -1.6756866e-02
   1.4820000e+03   3.9466000e-01   3.9466000e-01   4.2989178e-01   0.0000000e+00  -3.5231784e-02
   1.4830000e+03   6.0288000e-01   6.0288000e-01   6.2122312e-01   0.0000000e+00  -1.8343118e-02
   1.4840000e+03   5.2118000e-01   5.2118000e-01   5.3294859e-01   0.0000000e+00  -1.1768593e-02
   1.4850000e+03   5.7746000e-01   5.7746000e-01   6.4770489e-01   0.0000000e+00  -7.0244892e-02
   1.4860000e+03   3.0117000e-01   3.0117000e-01   3.0148594e-01   0.0000000e+00  -3.1593750e-04
   1.4870000e+03   4.9269000e-01   4.9269000e-01   4.4169802e-01   0.0000000e+00   5.0991984e-02
   1.4880000e+03   3.1700000e-03   3.1700000e-03   3.0622613e-02   0.0000000e+00  -2.7452613e-02
   1.4890000e+03   6.2097000e-01   6.2097000e-01   6.0210022e-01   0.0000000e+00   1.8869776e-02
   1.4900000e+03   3.9299000e-01   3.9299000e-01   3.4555622e-01   0.0000000e+00   4.7433783e-02
   1.4910000e+03   4.0930000e-02   4.0930000e-02   2.3244684e-02   0.0000000e+00   1.7685316e-02
   1.4920000e+03   5.7071000e-01   5.7071000e-01   6.2361755e-01   0.0000000e+00  -5.2907552e-02
   1.4930000e+03   6.1016000e-01   6.1016000e-01   6.0869071e-01   0.0000000e+00   1.4692877e-03
   1.4940000e+03   5.5718000e-01   5.5718000e-01   5.1049442e-01   0.0000000e+00   4.6685576e-02
   1.4950000e+03   5.3977000e-01   5.3977000e-01   5.1698801e-01   0.0000000e+00   2.2781993e-02
   1.4960000e+03   3.5138000e-01   3.5138000e-01   4.0253181e-01   0.0000000e+00  -5.1151809e-02
   1.4970000e+03   3.8852000e-01   3.8852000e-01   3.6867391e-01   0.0000000e+00   1.9846093e-02
   1.4980000e+03   1.7702000e-01   1.7702000e-01   1.2540716e-01   0.0000000e+00   5.1612836e-02
   1.4990000e+03   4.6065000e-01   4.6065000e-01   4.4681043e-01   0.0000000e+00   1.3839573e-02
   1.5000000e+03   2.8388000e-01   2.8388000e-01   2.7375978e-01   0.0000000e+00   1.0120217e-02


==> data/welldata/vp_data.dat <==
sno	noisefree	noisy	corrected	error_noisy	error_corrected
   1.0000000e+00   1.4598566e+00   1.4598566e+00   1.5407910e+00   0.0000000e+00  -8.0934412e-02
   2.0000000e+00   1.4889327e+00   1.4889327e+00   1.5243681e+00   0.0000000e+00  -3.5435405e-02
   3.0000000e+00   1.4565119e+00   1.4565119e+00   1.4914491e+00   0.0000000e+00  -3.4937213e-02
   4.0000000e+00   1.4566659e+00   1.4566659e+00   1.4662701e+00   0.0000000e+00  -9.6042187e-03
   5.0000000e+00   1.4594876e+00   1.4594876e+00   1.4324891e+00   0.0000000e+00   2.6998506e-02
   6.0000000e+00   1.4650624e+00   1.4650624e+00   1.4082600e+00   0.0000000e+00   5.6802370e-02
   7.0000000e+00   1.4564580e+00   1.4564580e+00   1.4157935e+00   0.0000000e+00   4.0664480e-02
   8.0000000e+00   1.4571866e+00   1.4571866e+00   1.4414892e+00   0.0000000e+00   1.5697358e-02
   9.0000000e+00   1.4564590e+00   1.4564590e+00   1.4502940e+00   0.0000000e+00   6.1650196e-03
   1.0000000e+01   1.4598524e+00   1.4598524e+00   1.4542742e+00   0.0000000e+00   5.5782232e-03
   1.1000000e+01   1.4569937e+00   1.4569937e+00   1.4721217e+00   0.0000000e+00  -1.5127952e-02
   1.2000000e+01   1.4564869e+00   1.4564869e+00   1.4723637e+00   0.0000000e+00  -1.5876796e-02
   1.3000000e+01   1.4598958e+00   1.4598958e+00   1.4740906e+00   0.0000000e+00  -1.4194833e-02
   1.4000000e+01   1.4565398e+00   1.4565398e+00   1.5040067e+00   0.0000000e+00  -4.7466926e-02
   1.5000000e+01   1.4585262e+00   1.4585262e+00   1.5113720e+00   0.0000000e+00  -5.2845755e-02
   1.6000000e+01   1.4573268e+00   1.4573268e+00   1.4926343e+00   0.0000000e+00  -3.5307453e-02
   1.7000000e+01   1.4572088e+00   1.4572088e+00   1.4885734e+00   0.0000000e+00  -3.1364582e-02
   1.8000000e+01   1.4640963e+00   1.4640963e+00   1.4767189e+00   0.0000000e+00  -1.2622581e-02
   1.9000000e+01   1.4615986e+00   1.4615986e+00   1.4547593e+00   0.0000000e+00   6.8392743e-03
   2.0000000e+01   1.4710832e+00   1.4710832e+00   1.4484935e+00   0.0000000e+00   2.2589710e-02
   2.1000000e+01   1.4594946e+00   1.4594946e+00   1.4641191e+00   0.0000000e+00  -4.6245387e-03
   2.2000000e+01   1.4566982e+00   1.4566982e+00   1.4480881e+00   0.0000000e+00   8.6101269e-03
   2.3000000e+01   1.4596498e+00   1.4596498e+00   1.4425547e+00   0.0000000e+00   1.7095111e-02
   2.4000000e+01   1.4621730e+00   1.4621730e+00   1.4627331e+00   0.0000000e+00  -5.6011763e-04
   2.5000000e+01   1.4567023e+00   1.4567023e+00   1.4330571e+00   0.0000000e+00   2.3645182e-02
   2.6000000e+01   1.4613299e+00   1.4613299e+00   1.4562207e+00   0.0000000e+00   5.1092034e-03
   2.7000000e+01   1.4623799e+00   1.4623799e+00   1.4717435e+00   0.0000000e+00  -9.3635868e-03
   2.8000000e+01   1.4813000e+00   1.4813000e+00   1.4592863e+00   0.0000000e+00   2.2013725e-02
   2.9000000e+01   1.4814836e+00   1.4814836e+00   1.4739327e+00   0.0000000e+00   7.5509234e-03
   3.0000000e+01   1.4565959e+00   1.4565959e+00   1.4551797e+00   0.0000000e+00   1.4162258e-03
   3.1000000e+01   1.4667679e+00   1.4667679e+00   1.4504853e+00   0.0000000e+00   1.6282555e-02
   3.2000000e+01   1.4603864e+00   1.4603864e+00   1.4451342e+00   0.0000000e+00   1.5252155e-02
   3.3000000e+01   1.4744470e+00   1.4744470e+00   1.4416049e+00   0.0000000e+00   3.2842067e-02
   3.4000000e+01   1.4601295e+00   1.4601295e+00   1.4631996e+00   0.0000000e+00  -3.0701325e-03
   3.5000000e+01   1.4710061e+00   1.4710061e+00   1.4632631e+00   0.0000000e+00   7.7429571e-03
   3.6000000e+01   1.4576280e+00   1.4576280e+00   1.4734862e+00   0.0000000e+00  -1.5858248e-02
   3.7000000e+01   1.4663729e+00   1.4663729e+00   1.4892394e+00   0.0000000e+00  -2.2866529e-02
   3.8000000e+01   1.4650581e+00   1.4650581e+00   1.4630562e+00   0.0000000e+00   2.0019294e-03
   3.9000000e+01   1.4652184e+00   1.4652184e+00   1.4625207e+00   0.0000000e+00   2.6977238e-03
   4.0000000e+01   1.4686701e+00   1.4686701e+00   1.4609511e+00   0.0000000e+00   7.7190176e-03
   4.1000000e+01   1.4636348e+00   1.4636348e+00   1.4567339e+00   0.0000000e+00   6.9008894e-03
   4.2000000e+01   1.4931726e+00   1.4931726e+00   1.4736257e+00   0.0000000e+00   1.9546866e-02
   4.3000000e+01   1.4682557e+00   1.4682557e+00   1.4574700e+00   0.0000000e+00   1.0785705e-02
   4.4000000e+01   1.4662041e+00   1.4662041e+00   1.4574253e+00   0.0000000e+00   8.7787855e-03
   4.5000000e+01   1.4756637e+00   1.4756637e+00   1.4579181e+00   0.0000000e+00   1.7745624e-02
   4.6000000e+01   1.4710371e+00   1.4710371e+00   1.4689746e+00   0.0000000e+00   2.0624902e-03
   4.7000000e+01   1.4612734e+00   1.4612734e+00   1.5030155e+00   0.0000000e+00  -4.1742067e-02
   4.8000000e+01   1.4579258e+00   1.4579258e+00   1.4952017e+00   0.0000000e+00  -3.7275875e-02
   4.9000000e+01   1.4599322e+00   1.4599322e+00   1.4849888e+00   0.0000000e+00  -2.5056585e-02
   5.0000000e+01   1.4688691e+00   1.3248565e+00   1.4512650e+00   1.4401259e-01   1.7604081e-02
   5.1000000e+01   1.4721039e+00   1.3444658e+00   1.4291373e+00   1.2763812e-01   4.2966626e-02
   5.2000000e+01   1.4614970e+00   1.6331476e+00   1.4332825e+00  -1.7165056e-01   2.8214476e-02
   5.3000000e+01   1.4634082e+00   1.6293429e+00   1.4229598e+00  -1.6593474e-01   4.0448360e-02
   5.4000000e+01   1.4601572e+00   1.3224166e+00   1.4293768e+00   1.3774063e-01   3.0780422e-02
   5.5000000e+01   1.4711180e+00   1.3836243e+00   1.4435348e+00   8.7493726e-02   2.7583211e-02
   5.6000000e+01   1.4725262e+00   1.4059533e+00   1.4651661e+00   6.6572850e-02   7.3601175e-03
   5.7000000e+01   1.4829893e+00   1.3392886e+00   1.4985391e+00   1.4370067e-01  -1.5549771e-02
   5.8000000e+01   1.4761519e+00   1.3343986e+00   1.5045886e+00   1.4175329e-01  -2.8436730e-02
   5.9000000e+01   1.4697810e+00   1.5938805e+00   1.4768829e+00  -1.2409951e-01  -7.1019241e-03
   6.0000000e+01   1.4579531e+00   1.5350296e+00   1.4445830e+00  -7.7076496e-02   1.3370086e-02
   6.1000000e+01   1.4631965e+00   1.4805582e+00   1.4348932e+00  -1.7361679e-02   2.8303315e-02
   6.2000000e+01   1.4676534e+00   1.5210656e+00   1.4408263e+00  -5.3412224e-02   2.6827082e-02
   6.3000000e+01   1.4615237e+00   1.3572853e+00   1.4505826e+00   1.0423842e-01   1.0941130e-02
   6.4000000e+01   1.4572717e+00   1.3751610e+00   1.4581901e+00   8.2110733e-02  -9.1838572e-04
   6.5000000e+01   1.4726188e+00   1.6288829e+00   1.4562838e+00  -1.5626410e-01   1.6335014e-02
   6.6000000e+01   1.4672473e+00   1.2731700e+00   1.4664961e+00   1.9407734e-01   7.5124193e-04
   6.7000000e+01   1.4572847e+00   1.3857450e+00   1.4833770e+00   7.1539728e-02  -2.6092311e-02
   6.8000000e+01   1.4565011e+00   1.6498468e+00   1.4703791e+00  -1.9334574e-01  -1.3877981e-02
   6.9000000e+01   1.4569113e+00   1.2952989e+00   1.4545796e+00   1.6161239e-01   2.3317430e-03
   7.0000000e+01   1.4623723e+00   1.5748733e+00   1.4329060e+00  -1.1250096e-01   2.9466302e-02
   7.1000000e+01   1.4669020e+00   1.2761745e+00   1.4169387e+00   1.9072747e-01   4.9963317e-02
   7.2000000e+01   1.4646190e+00   1.6614690e+00   1.4481661e+00  -1.9684997e-01   1.6452874e-02
   7.3000000e+01   1.4632716e+00   1.5307302e+00   1.4679135e+00  -6.7458579e-02  -4.6418734e-03
   7.4000000e+01   1.4613299e+00   1.2873935e+00   1.4805404e+00   1.7393636e-01  -1.9210540e-02
   7.5000000e+01   1.4714840e+00   1.4274576e+00   1.4902477e+00   4.4026408e-02  -1.8763731e-02
   7.6000000e+01   1.4710569e+00   1.5020413e+00   1.4575783e+00  -3.0984432e-02   1.3478602e-02
   7.7000000e+01   1.4673209e+00   1.5254228e+00   1.4487766e+00  -5.8101942e-02   1.8544309e-02
   7.8000000e+01   1.4746571e+00   1.3728032e+00   1.4421221e+00   1.0185394e-01   3.2535026e-02
   7.9000000e+01   1.4837513e+00   1.5906234e+00   1.4407369e+00  -1.0687210e-01   4.3014439e-02
   8.0000000e+01   1.4806703e+00   1.4245904e+00   1.4469940e+00   5.6079929e-02   3.3676260e-02
   8.1000000e+01   1.4703661e+00   1.4703661e+00   1.4571703e+00   0.0000000e+00   1.3195841e-02
   8.2000000e+01   1.4671815e+00   1.4671815e+00   1.4576704e+00   0.0000000e+00   9.5110752e-03
   8.3000000e+01   1.4774409e+00   1.4774409e+00   1.4686469e+00   0.0000000e+00   8.7939774e-03
   8.4000000e+01   1.4793721e+00   1.4793721e+00   1.4884435e+00   0.0000000e+00  -9.0713916e-03
   8.5000000e+01   1.4723606e+00   1.4723606e+00   1.4783568e+00   0.0000000e+00  -5.9962005e-03
   8.6000000e+01   1.4592215e+00   1.4592215e+00   1.4886979e+00   0.0000000e+00  -2.9476397e-02
   8.7000000e+01   1.4787748e+00   1.4787748e+00   1.4911239e+00   0.0000000e+00  -1.2349074e-02
   8.8000000e+01   1.4704571e+00   1.4704571e+00   1.5037208e+00   0.0000000e+00  -3.3263691e-02
   8.9000000e+01   1.4797732e+00   1.4797732e+00   1.5301336e+00   0.0000000e+00  -5.0360424e-02
   9.0000000e+01   1.4964683e+00   1.4964683e+00   1.5104629e+00   0.0000000e+00  -1.3994622e-02
   9.1000000e+01   1.4872198e+00   1.4872198e+00   1.4863064e+00   0.0000000e+00   9.1339357e-04
   9.2000000e+01   1.4893123e+00   1.4893123e+00   1.4870336e+00   0.0000000e+00   2.2786884e-03
   9.3000000e+01   1.4800052e+00   1.4800052e+00   1.4613705e+00   0.0000000e+00   1.8634694e-02
   9.4000000e+01   1.4860681e+00   1.4860681e+00   1.4800443e+00   0.0000000e+00   6.0237875e-03
   9.5000000e+01   1.4726751e+00   1.4726751e+00   1.4952360e+00   0.0000000e+00  -2.2560934e-02
   9.6000000e+01   1.4658092e+00   1.4658092e+00   1.4715984e+00   0.0000000e+00  -5.7891723e-03
   9.7000000e+01   1.4702703e+00   1.4702703e+00   1.4763160e+00   0.0000000e+00  -6.0456849e-03
   9.8000000e+01   1.4804793e+00   1.4804793e+00   1.4685228e+00   0.0000000e+00   1.1956465e-02
   9.9000000e+01   1.4749174e+00   1.4749174e+00   1.4816533e+00   0.0000000e+00  -6.7358969e-03
   1.0000000e+02   1.4771680e+00   1.4771680e+00   1.4907126e+00   0.0000000e+00  -1.3544567e-02
   1.0100000e+02   1.4806115e+00   1.4806115e+00   1.4810473e+00   0.0000000e+00  -4.3579831e-04
   1.0200000e+02   1.5060784e+00   1.5060784e+00   1.5020849e+00   0.0000000e+00   3.9934559e-03
   1.0300000e+02   1.5047291e+00   1.5047291e+00   1.4715617e+00   0.0000000e+00   3.3167442e-02
   1.0400000e+02   1.4726514e+00   1.4726514e+00   1.4575299e+00   0.0000000e+00   1.5121524e-02
   1.0500000e+02   1.4730035e+00   1.4730035e+00   1.4475459e+00   0.0000000e+00   2.5457596e-02
   1.0600000e+02   1.4691536e+00   1.4691536e+00   1.4307488e+00   0.0000000e+00   3.8404759e-02
   1.0700000e+02   1.4877080e+00   1.4877080e+00   1.4514915e+00   0.0000000e+00   3.6216513e-02
   1.0800000e+02   1.4675584e+00   1.4675584e+00   1.4787631e+00   0.0000000e+00  -1.1204716e-02
   1.0900000e+02   1.4763627e+00   1.4763627e+00   1.4838108e+00   0.0000000e+00  -7.4480784e-03
   1.1000000e+02   1.4658774e+00   1.4658774e+00   1.4794615e+00   0.0000000e+00  -1.3584082e-02
   1.1100000e+02   1.4839038e+00   1.4839038e+00   1.4857288e+00   0.0000000e+00  -1.8249607e-03
   1.1200000e+02   1.4984706e+00   1.4984706e+00   1.4754898e+00   0.0000000e+00   2.2980823e-02
   1.1300000e+02   1.4731856e+00   1.4731856e+00   1.4775158e+00   0.0000000e+00  -4.3301966e-03
   1.1400000e+02   1.4680640e+00   1.4680640e+00   1.4711737e+00   0.0000000e+00  -3.1097368e-03
   1.1500000e+02   1.4778340e+00   1.4778340e+00   1.4651349e+00   0.0000000e+00   1.2699083e-02
   1.1600000e+02   1.4875431e+00   1.4875431e+00   1.4488918e+00   0.0000000e+00   3.8651253e-02
   1.1700000e+02   1.4745095e+00   1.4745095e+00   1.4585659e+00   0.0000000e+00   1.5943586e-02
   1.1800000e+02   1.4815387e+00   1.4815387e+00   1.4564587e+00   0.0000000e+00   2.5080047e-02
   1.1900000e+02   1.4925135e+00   1.4925135e+00   1.4706609e+00   0.0000000e+00   2.1852555e-02
   1.2000000e+02   1.4803480e+00   1.4803480e+00   1.4660741e+00   0.0000000e+00   1.4273922e-02
   1.2100000e+02   1.4812465e+00   1.4812465e+00   1.4683639e+00   0.0000000e+00   1.2882565e-02
   1.2200000e+02   1.4789431e+00   1.4789431e+00   1.4932985e+00   0.0000000e+00  -1.4355425e-02
   1.2300000e+02   1.4759696e+00   1.4759696e+00   1.4691382e+00   0.0000000e+00   6.8313999e-03
   1.2400000e+02   1.4794642e+00   1.4794642e+00   1.4905610e+00   0.0000000e+00  -1.1096806e-02
   1.2500000e+02   1.4885909e+00   1.4885909e+00   1.4741844e+00   0.0000000e+00   1.4406514e-02
   1.2600000e+02   1.4835930e+00   1.4835930e+00   1.4468126e+00   0.0000000e+00   3.6780383e-02
   1.2700000e+02   1.4828047e+00   1.4828047e+00   1.4412612e+00   0.0000000e+00   4.1543513e-02
   1.2800000e+02   1.4965422e+00   1.4965422e+00   1.4500415e+00   0.0000000e+00   4.6500698e-02
   1.2900000e+02   1.4874776e+00   1.4874776e+00   1.4785181e+00   0.0000000e+00   8.9595496e-03
   1.3000000e+02   1.4825827e+00   1.4825827e+00   1.4861572e+00   0.0000000e+00  -3.5744836e-03
   1.3100000e+02   1.4697739e+00   1.4697739e+00   1.5072346e+00   0.0000000e+00  -3.7460714e-02
   1.3200000e+02   1.4794215e+00   1.4794215e+00   1.5024452e+00   0.0000000e+00  -2.3023727e-02
   1.3300000e+02   1.4686769e+00   1.4686769e+00   1.4676874e+00   0.0000000e+00   9.8949104e-04
   1.3400000e+02   1.4606483e+00   1.4606483e+00   1.4793562e+00   0.0000000e+00  -1.8707913e-02
   1.3500000e+02   1.4623640e+00   1.4623640e+00   1.4789292e+00   0.0000000e+00  -1.6565169e-02
   1.3600000e+02   1.4620412e+00   1.4620412e+00   1.4521410e+00   0.0000000e+00   9.9002471e-03
   1.3700000e+02   1.4778965e+00   1.4778965e+00   1.4564709e+00   0.0000000e+00   2.1425630e-02
   1.3800000e+02   1.4729449e+00   1.4729449e+00   1.4609973e+00   0.0000000e+00   1.1947550e-02
   1.3900000e+02   1.4907751e+00   1.4907751e+00   1.4594805e+00   0.0000000e+00   3.1294589e-02
   1.4000000e+02   1.4839126e+00   1.4839126e+00   1.4661912e+00   0.0000000e+00   1.7721419e-02
   1.4100000e+02   1.5099465e+00   1.5099465e+00   1.5012915e+00   0.0000000e+00   8.6549546e-03
   1.4200000e+02   1.4783346e+00   1.4783346e+00   1.4794109e+00   0.0000000e+00  -1.0763349e-03
   1.4300000e+02   1.4789957e+00   1.4789957e+00   1.4549970e+00   0.0000000e+00   2.3998717e-02
   1.4400000e+02   1.4863917e+00   1.4863917e+00   1.4702263e+00   0.0000000e+00   1.6165362e-02
   1.4500000e+02   1.4832996e+00   1.4832996e+00   1.4659995e+00   0.0000000e+00   1.7300120e-02
   1.4600000e+02   1.4778272e+00   1.4778272e+00   1.4784906e+00   0.0000000e+00  -6.6344709e-04
   1.4700000e+02   1.4769100e+00   1.4769100e+00   1.5130785e+00   0.0000000e+00  -3.6168542e-02
   1.4800000e+02   1.4886525e+00   1.4886525e+00   1.5173139e+00   0.0000000e+00  -2.8661361e-02
   1.4900000e+02   1.4707647e+00   1.4707647e+00   1.4934268e+00   0.0000000e+00  -2.2662083e-02
   1.5000000e+02   1.4878003e+00   1.4878003e+00   1.4854106e+00   0.0000000e+00   2.3896691e-03
   1.5100000e+02   1.4968310e+00   1.4968310e+00   1.4734857e+00   0.0000000e+00   2.3345275e-02
   1.5200000e+02   1.5067839e+00   1.5067839e+00   1.4819349e+00   0.0000000e+00   2.4848987e-02
   1.5300000e+02   1.4868159e+00   1.4868159e+00   1.4995271e+00   0.0000000e+00  -1.2711245e-02
   1.5400000e+02   1.4844510e+00   1.4844510e+00   1.4919876e+00   0.0000000e+00  -7.5365644e-03
   1.5500000e+02   1.4797233e+00   1.4797233e+00   1.5082622e+00   0.0000000e+00  -2.8538873e-02
   1.5600000e+02   1.4871954e+00   1.4871954e+00   1.4964594e+00   0.0000000e+00  -9.2639869e-03
   1.5700000e+02   1.4960998e+00   1.4960998e+00   1.5042325e+00   0.0000000e+00  -8.1327232e-03
   1.5800000e+02   1.4894654e+00   1.4894654e+00   1.5163559e+00   0.0000000e+00  -2.6890528e-02
   1.5900000e+02   1.4835685e+00   1.4835685e+00   1.4842040e+00   0.0000000e+00  -6.3546184e-04
   1.6000000e+02   1.4965791e+00   1.4965791e+00   1.4598110e+00   0.0000000e+00   3.6768101e-02
   1.6100000e+02   1.4787684e+00   1.4787684e+00   1.4599253e+00   0.0000000e+00   1.8843074e-02
   1.6200000e+02   1.4799727e+00   1.4799727e+00   1.4495965e+00   0.0000000e+00   3.0376172e-02
   1.6300000e+02   1.4796876e+00   1.4796876e+00   1.4609438e+00   0.0000000e+00   1.8743790e-02
   1.6400000e+02   1.4805822e+00   1.4805822e+00   1.4658431e+00   0.0000000e+00   1.4739129e-02
   1.6500000e+02   1.4807742e+00   1.4807742e+00   1.4338237e+00   0.0000000e+00   4.6950540e-02
   1.6600000e+02   1.4751585e+00   1.4751585e+00   1.4349707e+00   0.0000000e+00   4.0187756e-02
   1.6700000e+02   1.4833129e+00   1.4833129e+00   1.4285065e+00   0.0000000e+00   5.4806427e-02
   1.6800000e+02   1.4939272e+00   1.4939272e+00   1.4446524e+00   0.0000000e+00   4.9274753e-02
   1.6900000e+02   1.4796634e+00   1.4796634e+00   1.4515064e+00   0.0000000e+00   2.8157044e-02
   1.7000000e+02   1.4732629e+00   1.4732629e+00   1.4575323e+00   0.0000000e+00   1.5730646e-02
   1.7100000e+02   1.4838771e+00   1.4838771e+00   1.4530238e+00   0.0000000e+00   3.0853319e-02
   1.7200000e+02   1.4835194e+00   1.4835194e+00   1.4430647e+00   0.0000000e+00   4.0454685e-02
   1.7300000e+02   1.4827173e+00   1.4827173e+00   1.4693000e+00   0.0000000e+00   1.3417303e-02
   1.7400000e+02   1.4745595e+00   1.4745595e+00   1.4709923e+00   0.0000000e+00   3.5671965e-03
   1.7500000e+02   1.4696777e+00   1.4696777e+00   1.4638366e+00   0.0000000e+00   5.8410612e-03
   1.7600000e+02   1.4814236e+00   1.4814236e+00   1.4662941e+00   0.0000000e+00   1.5129523e-02
   1.7700000e+02   1.4963536e+00   1.4963536e+00   1.4697142e+00   0.0000000e+00   2.6639449e-02
   1.7800000e+02   1.5025341e+00   1.5025341e+00   1.4792045e+00   0.0000000e+00   2.3329630e-02
   1.7900000e+02   1.4910064e+00   1.4910064e+00   1.5027422e+00   0.0000000e+00  -1.1735824e-02
   1.8000000e+02   1.5010205e+00   1.5010205e+00   1.5050892e+00   0.0000000e+00  -4.0686620e-03
   1.8100000e+02   1.5179694e+00   1.5179694e+00   1.5117868e+00   0.0000000e+00   6.1826048e-03
   1.8200000e+02   1.5177062e+00   1.5177062e+00   1.5067554e+00   0.0000000e+00   1.0950846e-02
   1.8300000e+02   1.5190645e+00   1.5190645e+00   1.5030728e+00   0.0000000e+00   1.5991680e-02
   1.8400000e+02   1.5217459e+00   1.5217459e+00   1.4881073e+00   0.0000000e+00   3.3638584e-02
   1.8500000e+02   1.4910112e+00   1.4910112e+00   1.4599935e+00   0.0000000e+00   3.1017702e-02
   1.8600000e+02   1.4815182e+00   1.4815182e+00   1.4628612e+00   0.0000000e+00   1.8657037e-02
   1.8700000e+02   1.4962783e+00   1.4962783e+00   1.4817283e+00   0.0000000e+00   1.4549976e-02
   1.8800000e+02   1.4867712e+00   1.4867712e+00   1.4892376e+00   0.0000000e+00  -2.4663642e-03
   1.8900000e+02   1.4805388e+00   1.4805388e+00   1.4777251e+00   0.0000000e+00   2.8137382e-03
   1.9000000e+02   1.4715577e+00   1.4715577e+00   1.4641974e+00   0.0000000e+00   7.3603212e-03
   1.9100000e+02   1.4874917e+00   1.4874917e+00   1.4371715e+00   0.0000000e+00   5.0320201e-02
   1.9200000e+02   1.5121329e+00   1.5121329e+00   1.4727393e+00   0.0000000e+00   3.9393606e-02
   1.9300000e+02   1.5185349e+00   1.5185349e+00   1.5138691e+00   0.0000000e+00   4.6658185e-03
   1.9400000e+02   1.5416111e+00   1.5416111e+00   1.5518156e+00   0.0000000e+00  -1.0204484e-02
   1.9500000e+02   1.5178529e+00   1.5178529e+00   1.5884748e+00   0.0000000e+00  -7.0621933e-02
   1.9600000e+02   1.5456526e+00   1.5456526e+00   1.5631428e+00   0.0000000e+00  -1.7490220e-02
   1.9700000e+02   1.5275256e+00   1.5275256e+00   1.5640636e+00   0.0000000e+00  -3.6538035e-02
   1.9800000e+02   1.5643816e+00   1.5643816e+00   1.5375654e+00   0.0000000e+00   2.6816219e-02
   1.9900000e+02   1.5012071e+00   1.5012071e+00   1.5221772e+00   0.0000000e+00  -2.0970138e-02
   2.0000000e+02   1.4986384e+00   1.4986384e+00   1.5415484e+00   0.0000000e+00  -4.2909998e-02
   2.0100000e+02   1.5103252e+00   1.5103252e+00   1.5284945e+00   0.0000000e+00  -1.8169335e-02
   2.0200000e+02   1.4957006e+00   1.4957006e+00   1.5422602e+00   0.0000000e+00  -4.6559604e-02
   2.0300000e+02   1.5077024e+00   1.5077024e+00   1.5215435e+00   0.0000000e+00  -1.3841095e-02
   2.0400000e+02   1.5136571e+00   1.5136571e+00   1.5236732e+00   0.0000000e+00  -1.0016076e-02
   2.0500000e+02   1.5044475e+00   1.5044475e+00   1.5133378e+00   0.0000000e+00  -8.8902985e-03
   2.0600000e+02   1.5121634e+00   1.5121634e+00   1.4942307e+00   0.0000000e+00   1.7932680e-02
   2.0700000e+02   1.5066192e+00   1.5066192e+00   1.4880378e+00   0.0000000e+00   1.8581387e-02
   2.0800000e+02   1.4998348e+00   1.4998348e+00   1.4732737e+00   0.0000000e+00   2.6561088e-02
   2.0900000e+02   1.5003914e+00   1.5003914e+00   1.4586209e+00   0.0000000e+00   4.1770485e-02
   2.1000000e+02   1.4981504e+00   1.4981504e+00   1.4539971e+00   0.0000000e+00   4.4153253e-02
   2.1100000e+02   1.4893692e+00   1.4893692e+00   1.4677655e+00   0.0000000e+00   2.1603706e-02
   2.1200000e+02   1.5069275e+00   1.5069275e+00   1.4905570e+00   0.0000000e+00   1.6370470e-02
   2.1300000e+02   1.5250297e+00   1.5250297e+00   1.4965887e+00   0.0000000e+00   2.8441025e-02
   2.1400000e+02   1.4889952e+00   1.4889952e+00   1.5342860e+00   0.0000000e+00  -4.5290780e-02
   2.1500000e+02   1.5170593e+00   1.5170593e+00   1.5310511e+00   0.0000000e+00  -1.3991768e-02
   2.1600000e+02   1.4799840e+00   1.4799840e+00   1.4969449e+00   0.0000000e+00  -1.6960925e-02
   2.1700000e+02   1.5029463e+00   1.5029463e+00   1.4924429e+00   0.0000000e+00   1.0503413e-02
   2.1800000e+02   1.4860874e+00   1.4860874e+00   1.4584406e+00   0.0000000e+00   2.7646752e-02
   2.1900000e+02   1.4980632e+00   1.4980632e+00   1.4635645e+00   0.0000000e+00   3.4498705e-02
   2.2000000e+02   1.4863256e+00   1.4863256e+00   1.4585084e+00   0.0000000e+00   2.7817211e-02
   2.2100000e+02   1.4937647e+00   1.4937647e+00   1.4547222e+00   0.0000000e+00   3.9042526e-02
   2.2200000e+02   1.4953206e+00   1.4953206e+00   1.4634599e+00   0.0000000e+00   3.1860725e-02
   2.2300000e+02   1.5110059e+00   1.5110059e+00   1.4623527e+00   0.0000000e+00   4.8653215e-02
   2.2400000e+02   1.5333281e+00   1.5333281e+00   1.4778123e+00   0.0000000e+00   5.5515781e-02
   2.2500000e+02   1.4911318e+00   1.4911318e+00   1.4967242e+00   0.0000000e+00  -5.5923781e-03
   2.2600000e+02   1.5115577e+00   1.5115577e+00   1.5191657e+00   0.0000000e+00  -7.6080020e-03
   2.2700000e+02   1.5024151e+00   1.5024151e+00   1.5180385e+00   0.0000000e+00  -1.5623389e-02
   2.2800000e+02   1.4974413e+00   1.4974413e+00   1.5199563e+00   0.0000000e+00  -2.2515001e-02
   2.2900000e+02   1.4979621e+00   1.4979621e+00   1.5050191e+00   0.0000000e+00  -7.0570366e-03
   2.3000000e+02   1.5147086e+00   1.5147086e+00   1.4660513e+00   0.0000000e+00   4.8657267e-02
   2.3100000e+02   1.4879450e+00   1.4879450e+00   1.4544529e+00   0.0000000e+00   3.3492147e-02
   2.3200000e+02   1.4977075e+00   1.4977075e+00   1.4414438e+00   0.0000000e+00   5.6263658e-02
   2.3300000e+02   1.5184096e+00   1.5184096e+00   1.4581684e+00   0.0000000e+00   6.0241208e-02
   2.3400000e+02   1.5190361e+00   1.5190361e+00   1.4842153e+00   0.0000000e+00   3.4820751e-02
   2.3500000e+02   1.5317866e+00   1.5317866e+00   1.5261630e+00   0.0000000e+00   5.6235526e-03
   2.3600000e+02   1.5644788e+00   1.5644788e+00   1.5439060e+00   0.0000000e+00   2.0572809e-02
   2.3700000e+02   1.5203359e+00   1.5203359e+00   1.5346587e+00   0.0000000e+00  -1.4322752e-02
   2.3800000e+02   1.5222288e+00   1.5222288e+00   1.5579288e+00   0.0000000e+00  -3.5700033e-02
   2.3900000e+02   1.5501702e+00   1.5501702e+00   1.5515407e+00   0.0000000e+00  -1.3705081e-03
   2.4000000e+02   1.5173489e+00   1.5173489e+00   1.5480915e+00   0.0000000e+00  -3.0742583e-02
   2.4100000e+02   1.4978705e+00   1.4978705e+00   1.5497796e+00   0.0000000e+00  -5.1909084e-02
   2.4200000e+02   1.5024788e+00   1.5024788e+00   1.5371775e+00   0.0000000e+00  -3.4698668e-02
   2.4300000e+02   1.4912220e+00   1.4912220e+00   1.5162570e+00   0.0000000e+00  -2.5034998e-02
   2.4400000e+02   1.4814316e+00   1.4814316e+00   1.5237097e+00   0.0000000e+00  -4.2278117e-02
   2.4500000e+02   1.4960408e+00   1.4960408e+00   1.5136294e+00   0.0000000e+00  -1.7588552e-02
   2.4600000e+02   1.4951288e+00   1.4951288e+00   1.5095962e+00   0.0000000e+00  -1.4467448e-02
   2.4700000e+02   1.4798238e+00   1.4798238e+00   1.5013229e+00   0.0000000e+00  -2.1499055e-02
   2.4800000e+02   1.5186441e+00   1.5186441e+00   1.4802294e+00   0.0000000e+00   3.8414733e-02
   2.4900000e+02   1.5236323e+00   1.5236323e+00   1.4936988e+00   0.0000000e+00   2.9933541e-02
   2.5000000e+02   1.5335951e+00   1.5335951e+00   1.4858561e+00   0.0000000e+00   4.7738968e-02
   2.5100000e+02   1.5370482e+00   1.5370482e+00   1.4811883e+00   0.0000000e+00   5.5859858e-02
   2.5200000e+02   1.5115704e+00   1.5115704e+00   1.4758544e+00   0.0000000e+00   3.5715980e-02
   2.5300000e+02   1.4927871e+00   1.4927871e+00   1.4690489e+00   0.0000000e+00   2.3738179e-02
   2.5400000e+02   1.4985887e+00   1.4985887e+00   1.4805696e+00   0.0000000e+00   1.8019076e-02
   2.5500000e+02   1.5166315e+00   1.5166315e+00   1.5123590e+00   0.0000000e+00   4.2725166e-03
   2.5600000e+02   1.5105998e+00   1.5105998e+00   1.5273150e+00   0.0000000e+00  -1.6715194e-02
   2.5700000e+02   1.5276424e+00   1.5276424e+00   1.5397238e+00   0.0000000e+00  -1.2081379e-02
   2.5800000e+02   1.5385028e+00   1.5385028e+00   1.5191459e+00   0.0000000e+00   1.9356896e-02
   2.5900000e+02   1.5301656e+00   1.5301656e+00   1.5156116e+00   0.0000000e+00   1.4553979e-02
   2.6000000e+02   1.5059240e+00   1.5059240e+00   1.5021003e+00   0.0000000e+00   3.8237255e-03
   2.6100000e+02   1.4952737e+00   1.4952737e+00   1.4748734e+00   0.0000000e+00   2.0400314e-02
   2.6200000e+02   1.4902692e+00   1.4902692e+00   1.4983794e+00   0.0000000e+00  -8.1101720e-03
   2.6300000e+02   1.4985974e+00   1.4985974e+00   1.5016229e+00   0.0000000e+00  -3.0254840e-03
   2.6400000e+02   1.4986854e+00   1.4986854e+00   1.5235855e+00   0.0000000e+00  -2.4900067e-02
   2.6500000e+02   1.4924280e+00   1.4924280e+00   1.5351778e+00   0.0000000e+00  -4.2749820e-02
   2.6600000e+02   1.5078063e+00   1.5078063e+00   1.5114128e+00   0.0000000e+00  -3.6065042e-03
   2.6700000e+02   1.5306526e+00   1.5306526e+00   1.4854961e+00   0.0000000e+00   4.5156515e-02
   2.6800000e+02   1.5072804e+00   1.5072804e+00   1.4810188e+00   0.0000000e+00   2.6261557e-02
   2.6900000e+02   1.5021507e+00   1.5021507e+00   1.5134507e+00   0.0000000e+00  -1.1299952e-02
   2.7000000e+02   1.5186998e+00   1.5186998e+00   1.5135807e+00   0.0000000e+00   5.1190545e-03
   2.7100000e+02   1.4835135e+00   1.4835135e+00   1.5107712e+00   0.0000000e+00  -2.7257667e-02
   2.7200000e+02   1.4923760e+00   1.4923760e+00   1.4816655e+00   0.0000000e+00   1.0710462e-02
   2.7300000e+02   1.4802862e+00   1.4802862e+00   1.4486333e+00   0.0000000e+00   3.1652918e-02
   2.7400000e+02   1.5181411e+00   1.5181411e+00   1.4654209e+00   0.0000000e+00   5.2720206e-02
   2.7500000e+02   1.4858125e+00   1.4858125e+00   1.4643038e+00   0.0000000e+00   2.1508705e-02
   2.7600000e+02   1.5091606e+00   1.5091606e+00   1.4997837e+00   0.0000000e+00   9.3769418e-03
   2.7700000e+02   1.5143561e+00   1.5143561e+00   1.5242440e+00   0.0000000e+00  -9.8878865e-03
   2.7800000e+02   1.5309608e+00   1.5309608e+00   1.5159956e+00   0.0000000e+00   1.4965233e-02
   2.7900000e+02   1.5560884e+00   1.5560884e+00   1.5324907e+00   0.0000000e+00   2.3597657e-02
   2.8000000e+02   1.5379963e+00   1.5379963e+00   1.5404664e+00   0.0000000e+00  -2.4701213e-03
   2.8100000e+02   1.5317637e+00   1.5317637e+00   1.5481802e+00   0.0000000e+00  -1.6416530e-02
   2.8200000e+02   1.5420885e+00   1.5420885e+00   1.5622939e+00   0.0000000e+00  -2.0205392e-02
   2.8300000e+02   1.5228042e+00   1.5228042e+00   1.5587954e+00   0.0000000e+00  -3.5991197e-02
   2.8400000e+02   1.5042527e+00   1.5042527e+00   1.5303801e+00   0.0000000e+00  -2.6127422e-02
   2.8500000e+02   1.5020919e+00   1.5020919e+00   1.5149392e+00   0.0000000e+00  -1.2847258e-02
   2.8600000e+02   1.5074054e+00   1.5074054e+00   1.5029461e+00   0.0000000e+00   4.4592577e-03
   2.8700000e+02   1.5088048e+00   1.5088048e+00   1.4994723e+00   0.0000000e+00   9.3325196e-03
   2.8800000e+02   1.5146625e+00   1.5146625e+00   1.4970705e+00   0.0000000e+00   1.7592042e-02
   2.8900000e+02   1.5074861e+00   1.5074861e+00   1.4894810e+00   0.0000000e+00   1.8005080e-02
   2.9000000e+02   1.4890140e+00   1.4890140e+00   1.4709324e+00   0.0000000e+00   1.8081582e-02
   2.9100000e+02   1.4987101e+00   1.4987101e+00   1.4870735e+00   0.0000000e+00   1.1636558e-02
   2.9200000e+02   1.4930883e+00   1.4930883e+00   1.5036356e+00   0.0000000e+00  -1.0547282e-02
   2.9300000e+02   1.4893383e+00   1.4893383e+00   1.5206121e+00   0.0000000e+00  -3.1273815e-02
   2.9400000e+02   1.4926885e+00   1.4926885e+00   1.5356405e+00   0.0000000e+00  -4.2952025e-02
   2.9500000e+02   1.5007193e+00   1.5007193e+00   1.5131902e+00   0.0000000e+00  -1.2470927e-02
   2.9600000e+02   1.5018978e+00   1.5018978e+00   1.4935450e+00   0.0000000e+00   8.3528100e-03
   2.9700000e+02   1.4842757e+00   1.4842757e+00   1.4654680e+00   0.0000000e+00   1.8807742e-02
   2.9800000e+02   1.4777408e+00   1.4777408e+00   1.4543926e+00   0.0000000e+00   2.3348221e-02
   2.9900000e+02   1.4815387e+00   1.4815387e+00   1.4772367e+00   0.0000000e+00   4.3019750e-03
   3.0000000e+02   1.4806625e+00   1.6019179e+00   1.4741106e+00  -1.2125536e-01   6.5519071e-03
   3.0100000e+02   1.4839142e+00   1.5919739e+00   1.4995085e+00  -1.0805970e-01  -1.5594347e-02
   3.0200000e+02   1.4978534e+00   1.6973568e+00   1.4997440e+00  -1.9950343e-01  -1.8905568e-03
   3.0300000e+02   1.4968604e+00   1.3162505e+00   1.5045211e+00   1.8060990e-01  -7.6606509e-03
   3.0400000e+02   1.5125764e+00   1.4306034e+00   1.5142770e+00   8.1972996e-02  -1.7006469e-03
   3.0500000e+02   1.4730735e+00   1.2523825e+00   1.5155257e+00   2.2069101e-01  -4.2452223e-02
   3.0600000e+02   1.4787989e+00   1.4778806e+00   1.4993429e+00   9.1827013e-04  -2.0543986e-02
   3.0700000e+02   1.4613023e+00   1.6666319e+00   1.4846375e+00  -2.0532958e-01  -2.3335185e-02
   3.0800000e+02   1.5020955e+00   1.2876147e+00   1.4639829e+00   2.1448080e-01   3.8112566e-02
   3.0900000e+02   1.4582554e+00   1.4582249e+00   1.4320402e+00   3.0543911e-05   2.6215153e-02
   3.1000000e+02   1.4593306e+00   1.4226619e+00   1.4490628e+00   3.6668737e-02   1.0267828e-02
   3.1100000e+02   1.4671192e+00   1.6111223e+00   1.4213889e+00  -1.4400307e-01   4.5730259e-02
   3.1200000e+02   1.4594621e+00   1.5552240e+00   1.4455751e+00  -9.5761908e-02   1.3886993e-02
   3.1300000e+02   1.4657310e+00   1.2643276e+00   1.4532005e+00   2.0140338e-01   1.2530470e-02
   3.1400000e+02   1.4568542e+00   1.5724854e+00   1.4636772e+00  -1.1563124e-01  -6.8230447e-03
   3.1500000e+02   1.4620405e+00   1.3230125e+00   1.4619830e+00   1.3902802e-01   5.7511271e-05
   3.1600000e+02   1.4570243e+00   1.4990121e+00   1.4496805e+00  -4.1987797e-02   7.3437774e-03
   3.1700000e+02   1.4579303e+00   1.5014633e+00   1.4390690e+00  -4.3532980e-02   1.8861336e-02
   3.1800000e+02   1.4706233e+00   1.6238554e+00   1.4261521e+00  -1.5323214e-01   4.4471177e-02
   3.1900000e+02   1.4568739e+00   1.6139443e+00   1.4400154e+00  -1.5707044e-01   1.6858496e-02
   3.2000000e+02   1.4610176e+00   1.3089892e+00   1.4616512e+00   1.5202839e-01  -6.3359062e-04
   3.2100000e+02   1.4668287e+00   1.5704541e+00   1.4733780e+00  -1.0362543e-01  -6.5492587e-03
   3.2200000e+02   1.4569420e+00   1.6158730e+00   1.4861385e+00  -1.5893098e-01  -2.9196456e-02
   3.2300000e+02   1.4564583e+00   1.6528165e+00   1.5021317e+00  -1.9635817e-01  -4.5673387e-02
   3.2400000e+02   1.4804531e+00   1.4285942e+00   1.4693417e+00   5.1858874e-02   1.1111419e-02
   3.2500000e+02   1.4610644e+00   1.2828750e+00   1.4547186e+00   1.7818936e-01   6.3458357e-03
   3.2600000e+02   1.4654457e+00   1.3331004e+00   1.4377527e+00   1.3234531e-01   2.7693009e-02
   3.2700000e+02   1.4710783e+00   1.4096795e+00   1.4240878e+00   6.1398786e-02   4.6990525e-02
   3.2800000e+02   1.4586204e+00   1.6442192e+00   1.4264418e+00  -1.8559882e-01   3.2178629e-02
   3.2900000e+02   1.4575731e+00   1.4309315e+00   1.4440921e+00   2.6641648e-02   1.3480968e-02
   3.3000000e+02   1.4576202e+00   1.4038846e+00   1.4554375e+00   5.3735561e-02   2.1827331e-03
   3.3100000e+02   1.4585794e+00   1.4475532e+00   1.4476967e+00   1.1026169e-02   1.0882747e-02
   3.3200000e+02   1.4564603e+00   1.2749733e+00   1.4537179e+00   1.8148702e-01   2.7424455e-03
   3.3300000e+02   1.4589697e+00   1.4492948e+00   1.4647200e+00   9.6749248e-03  -5.7502598e-03
   3.3400000e+02   1.4573144e+00   1.5759192e+00   1.4531420e+00  -1.1860483e-01   4.1723797e-03
   3.3500000e+02   1.4568476e+00   1.3037939e+00   1.4657057e+00   1.5305369e-01  -8.8580905e-03
   3.3600000e+02   1.4576253e+00   1.3717228e+00   1.4674896e+00   8.5902549e-02  -9.8642634e-03
   3.3700000e+02   1.4571461e+00   1.6691138e+00   1.4665617e+00  -2.1196775e-01  -9.4156477e-03
   3.3800000e+02   1.4660717e+00   1.4203993e+00   1.4553040e+00   4.5672437e-02   1.0767741e-02
   3.3900000e+02   1.4565520e+00   1.5280844e+00   1.4452425e+00  -7.1532448e-02   1.1309474e-02
   3.4000000e+02   1.4695747e+00   1.5894411e+00   1.4533106e+00  -1.1986644e-01   1.6264131e-02
   3.4100000e+02   1.4617271e+00   1.5116345e+00   1.4254169e+00  -4.9907434e-02   3.6310189e-02
   3.4200000e+02   1.4604794e+00   1.3193759e+00   1.4682054e+00   1.4110345e-01  -7.7260173e-03
   3.4300000e+02   1.4905925e+00   1.2757282e+00   1.4675795e+00   2.1486434e-01   2.3013039e-02
   3.4400000e+02   1.4564583e+00   1.3243959e+00   1.4852818e+00   1.3206238e-01  -2.8823458e-02
   3.4500000e+02   1.4589402e+00   1.4805438e+00   1.5086674e+00  -2.1603627e-02  -4.9727205e-02
   3.4600000e+02   1.4749690e+00   1.3911090e+00   1.4806994e+00   8.3860018e-02  -5.7303990e-03
   3.4700000e+02   1.4577223e+00   1.3273191e+00   1.4801405e+00   1.3040317e-01  -2.2418188e-02
   3.4800000e+02   1.4787880e+00   1.4785433e+00   1.4564333e+00   2.4468636e-04   2.2354681e-02
   3.4900000e+02   1.4882174e+00   1.5369542e+00   1.4521800e+00  -4.8736808e-02   3.6037359e-02
   3.5000000e+02   1.4654759e+00   1.6007901e+00   1.4401073e+00  -1.3531418e-01   2.5368623e-02
   3.5100000e+02   1.4565380e+00   1.4565380e+00   1.4430904e+00   0.0000000e+00   1.3447632e-02
   3.5200000e+02   1.4672328e+00   1.4672328e+00   1.4562538e+00   0.0000000e+00   1.0979019e-02
   3.5300000e+02   1.4688713e+00   1.4688713e+00   1.4620014e+00   0.0000000e+00   6.8698897e-03
   3.5400000e+02   1.4709935e+00   1.4709935e+00   1.4794502e+00   0.0000000e+00  -8.4567282e-03
   3.5500000e+02   1.4812133e+00   1.4812133e+00   1.4742960e+00   0.0000000e+00   6.9172869e-03
   3.5600000e+02   1.4664007e+00   1.4664007e+00   1.4509184e+00   0.0000000e+00   1.5482299e-02
   3.5700000e+02   1.4647108e+00   1.4647108e+00   1.4427010e+00   0.0000000e+00   2.2009782e-02
   3.5800000e+02   1.4665303e+00   1.4665303e+00   1.4437529e+00   0.0000000e+00   2.2777388e-02
   3.5900000e+02   1.4685217e+00   1.4685217e+00   1.4669575e+00   0.0000000e+00   1.5642050e-03
   3.6000000e+02   1.4757553e+00   1.4757553e+00   1.4915652e+00   0.0000000e+00  -1.5809852e-02
   3.6100000e+02   1.4784585e+00   1.4784585e+00   1.4900937e+00   0.0000000e+00  -1.1635168e-02
   3.6200000e+02   1.4625010e+00   1.4625010e+00   1.4874684e+00   0.0000000e+00  -2.4967376e-02
   3.6300000e+02   1.4601869e+00   1.4601869e+00   1.4694484e+00   0.0000000e+00  -9.2615287e-03
   3.6400000e+02   1.4592186e+00   1.4592186e+00   1.4511039e+00   0.0000000e+00   8.1147242e-03
   3.6500000e+02   1.4578134e+00   1.4578134e+00   1.4655921e+00   0.0000000e+00  -7.7786924e-03
   3.6600000e+02   1.4700914e+00   1.4700914e+00   1.4626223e+00   0.0000000e+00   7.4690507e-03
   3.6700000e+02   1.4591425e+00   1.4591425e+00   1.4706244e+00   0.0000000e+00  -1.1481888e-02
   3.6800000e+02   1.4615223e+00   1.4615223e+00   1.4830302e+00   0.0000000e+00  -2.1507894e-02
   3.6900000e+02   1.4565241e+00   1.4565241e+00   1.4555965e+00   0.0000000e+00   9.2762878e-04
   3.7000000e+02   1.4688112e+00   1.4688112e+00   1.4502929e+00   0.0000000e+00   1.8518277e-02
   3.7100000e+02   1.4730075e+00   1.4730075e+00   1.4398014e+00   0.0000000e+00   3.3206109e-02
   3.7200000e+02   1.4687957e+00   1.4687957e+00   1.4191531e+00   0.0000000e+00   4.9642579e-02
   3.7300000e+02   1.4586990e+00   1.4586990e+00   1.4394902e+00   0.0000000e+00   1.9208800e-02
   3.7400000e+02   1.4586971e+00   1.4586971e+00   1.4566133e+00   0.0000000e+00   2.0838181e-03
   3.7500000e+02   1.4565782e+00   1.4565782e+00   1.4800893e+00   0.0000000e+00  -2.3511150e-02
   3.7600000e+02   1.4611007e+00   1.4611007e+00   1.4829876e+00   0.0000000e+00  -2.1886886e-02
   3.7700000e+02   1.4633603e+00   1.4633603e+00   1.4817205e+00   0.0000000e+00  -1.8360245e-02
   3.7800000e+02   1.4569862e+00   1.4569862e+00   1.4601475e+00   0.0000000e+00  -3.1613387e-03
   3.7900000e+02   1.4728550e+00   1.4728550e+00   1.4366706e+00   0.0000000e+00   3.6184364e-02
   3.8000000e+02   1.4708607e+00   1.4708607e+00   1.4516066e+00   0.0000000e+00   1.9254147e-02
   3.8100000e+02   1.4740259e+00   1.4740259e+00   1.4319187e+00   0.0000000e+00   4.2107201e-02
   3.8200000e+02   1.4835845e+00   1.4835845e+00   1.4488717e+00   0.0000000e+00   3.4712765e-02
   3.8300000e+02   1.4650687e+00   1.4650687e+00   1.4571964e+00   0.0000000e+00   7.8722989e-03
   3.8400000e+02   1.4751730e+00   1.4751730e+00   1.4583204e+00   0.0000000e+00   1.6852607e-02
   3.8500000e+02   1.4891763e+00   1.4891763e+00   1.4537254e+00   0.0000000e+00   3.5450931e-02
   3.8600000e+02   1.4680092e+00   1.4680092e+00   1.4575263e+00   0.0000000e+00   1.0482893e-02
   3.8700000e+02   1.4694922e+00   1.4694922e+00   1.4479920e+00   0.0000000e+00   2.1500183e-02
   3.8800000e+02   1.4606375e+00   1.4606375e+00   1.4661474e+00   0.0000000e+00  -5.5098526e-03
   3.8900000e+02   1.4620954e+00   1.4620954e+00   1.4996264e+00   0.0000000e+00  -3.7530980e-02
   3.9000000e+02   1.4753975e+00   1.4753975e+00   1.4884885e+00   0.0000000e+00  -1.3091037e-02
   3.9100000e+02   1.4642674e+00   1.4642674e+00   1.5001407e+00   0.0000000e+00  -3.5873335e-02
   3.9200000e+02   1.4724174e+00   1.4724174e+00   1.4988128e+00   0.0000000e+00  -2.6395416e-02
   3.9300000e+02   1.4584649e+00   1.4584649e+00   1.5037828e+00   0.0000000e+00  -4.5317877e-02
   3.9400000e+02   1.4767372e+00   1.4767372e+00   1.5132337e+00   0.0000000e+00  -3.6496450e-02
   3.9500000e+02   1.4861902e+00   1.4861902e+00   1.5244244e+00   0.0000000e+00  -3.8234245e-02
   3.9600000e+02   1.4631811e+00   1.4631811e+00   1.5246698e+00   0.0000000e+00  -6.1488661e-02
   3.9700000e+02   1.4923201e+00   1.4923201e+00   1.5293383e+00   0.0000000e+00  -3.7018151e-02
   3.9800000e+02   1.4885858e+00   1.4885858e+00   1.5229376e+00   0.0000000e+00  -3.4351813e-02
   3.9900000e+02   1.4791875e+00   1.4791875e+00   1.5005370e+00   0.0000000e+00  -2.1349497e-02
   4.0000000e+02   1.4882688e+00   1.4882688e+00   1.4997064e+00   0.0000000e+00  -1.1437584e-02
   4.0100000e+02   1.4692692e+00   1.4692692e+00   1.4935827e+00   0.0000000e+00  -2.4313459e-02
   4.0200000e+02   1.4648833e+00   1.4648833e+00   1.5122520e+00   0.0000000e+00  -4.7368712e-02
   4.0300000e+02   1.4858548e+00   1.4858548e+00   1.5082898e+00   0.0000000e+00  -2.2434960e-02
   4.0400000e+02   1.4937892e+00   1.4937892e+00   1.4858262e+00   0.0000000e+00   7.9630232e-03
   4.0500000e+02   1.4865599e+00   1.4865599e+00   1.4848332e+00   0.0000000e+00   1.7266682e-03
   4.0600000e+02   1.4832989e+00   1.4832989e+00   1.4632305e+00   0.0000000e+00   2.0068357e-02
   4.0700000e+02   1.4824452e+00   1.4824452e+00   1.4949589e+00   0.0000000e+00  -1.2513731e-02
   4.0800000e+02   1.4892659e+00   1.4892659e+00   1.4887315e+00   0.0000000e+00   5.3444913e-04
   4.0900000e+02   1.4726623e+00   1.4726623e+00   1.4950356e+00   0.0000000e+00  -2.2373280e-02
   4.1000000e+02   1.4892211e+00   1.4892211e+00   1.4915684e+00   0.0000000e+00  -2.3473497e-03
   4.1100000e+02   1.4830182e+00   1.4830182e+00   1.4568044e+00   0.0000000e+00   2.6213811e-02
   4.1200000e+02   1.4807315e+00   1.4807315e+00   1.4784468e+00   0.0000000e+00   2.2846720e-03
   4.1300000e+02   1.4869966e+00   1.4869966e+00   1.4713333e+00   0.0000000e+00   1.5663328e-02
   4.1400000e+02   1.4683075e+00   1.4683075e+00   1.4939607e+00   0.0000000e+00  -2.5653189e-02
   4.1500000e+02   1.4800074e+00   1.4800074e+00   1.5254781e+00   0.0000000e+00  -4.5470725e-02
   4.1600000e+02   1.4705923e+00   1.4705923e+00   1.5134021e+00   0.0000000e+00  -4.2809815e-02
   4.1700000e+02   1.4672951e+00   1.4672951e+00   1.4996855e+00   0.0000000e+00  -3.2390361e-02
   4.1800000e+02   1.4671398e+00   1.4671398e+00   1.4919751e+00   0.0000000e+00  -2.4835276e-02
   4.1900000e+02   1.4753086e+00   1.4753086e+00   1.4636060e+00   0.0000000e+00   1.1702592e-02
   4.2000000e+02   1.4770179e+00   1.4770179e+00   1.4832031e+00   0.0000000e+00  -6.1852320e-03
   4.2100000e+02   1.4750323e+00   1.4750323e+00   1.4821394e+00   0.0000000e+00  -7.1070871e-03
   4.2200000e+02   1.4871730e+00   1.4871730e+00   1.4864705e+00   0.0000000e+00   7.0250078e-04
   4.2300000e+02   1.4706974e+00   1.4706974e+00   1.4851574e+00   0.0000000e+00  -1.4459966e-02
   4.2400000e+02   1.4678572e+00   1.4678572e+00   1.4894831e+00   0.0000000e+00  -2.1625937e-02
   4.2500000e+02   1.4727521e+00   1.4727521e+00   1.5018947e+00   0.0000000e+00  -2.9142568e-02
   4.2600000e+02   1.4659820e+00   1.4659820e+00   1.5093295e+00   0.0000000e+00  -4.3347477e-02
   4.2700000e+02   1.4970112e+00   1.4970112e+00   1.5261019e+00   0.0000000e+00  -2.9090704e-02
   4.2800000e+02   1.5001507e+00   1.5001507e+00   1.4887431e+00   0.0000000e+00   1.1407563e-02
   4.2900000e+02   1.4671069e+00   1.4671069e+00   1.4810989e+00   0.0000000e+00  -1.3992046e-02
   4.3000000e+02   1.4743968e+00   1.4743968e+00   1.4806231e+00   0.0000000e+00  -6.2263167e-03
   4.3100000e+02   1.4689584e+00   1.4689584e+00   1.4813018e+00   0.0000000e+00  -1.2343402e-02
   4.3200000e+02   1.4980104e+00   1.4980104e+00   1.4844551e+00   0.0000000e+00   1.3555296e-02
   4.3300000e+02   1.4656469e+00   1.4656469e+00   1.4920618e+00   0.0000000e+00  -2.6414868e-02
   4.3400000e+02   1.4616256e+00   1.4616256e+00   1.4624698e+00   0.0000000e+00  -8.4418879e-04
   4.3500000e+02   1.4800167e+00   1.4800167e+00   1.4378648e+00   0.0000000e+00   4.2151870e-02
   4.3600000e+02   1.4676302e+00   1.4676302e+00   1.4700236e+00   0.0000000e+00  -2.3933873e-03
   4.3700000e+02   1.4838650e+00   1.4838650e+00   1.4776297e+00   0.0000000e+00   6.2353380e-03
   4.3800000e+02   1.4784073e+00   1.4784073e+00   1.4988776e+00   0.0000000e+00  -2.0470303e-02
   4.3900000e+02   1.4777302e+00   1.4777302e+00   1.5306791e+00   0.0000000e+00  -5.2948919e-02
   4.4000000e+02   1.4823629e+00   1.4823629e+00   1.5138290e+00   0.0000000e+00  -3.1466086e-02
   4.4100000e+02   1.4656545e+00   1.4656545e+00   1.5006499e+00   0.0000000e+00  -3.4995387e-02
   4.4200000e+02   1.4838921e+00   1.4838921e+00   1.4768229e+00   0.0000000e+00   7.0692072e-03
   4.4300000e+02   1.4787183e+00   1.4787183e+00   1.4792811e+00   0.0000000e+00  -5.6276659e-04
   4.4400000e+02   1.4972049e+00   1.4972049e+00   1.4904554e+00   0.0000000e+00   6.7495440e-03
   4.4500000e+02   1.4672328e+00   1.4672328e+00   1.4973844e+00   0.0000000e+00  -3.0151579e-02
   4.4600000e+02   1.4825111e+00   1.4825111e+00   1.5032850e+00   0.0000000e+00  -2.0773931e-02
   4.4700000e+02   1.5032271e+00   1.5032271e+00   1.5052438e+00   0.0000000e+00  -2.0166938e-03
   4.4800000e+02   1.4695472e+00   1.4695472e+00   1.4932367e+00   0.0000000e+00  -2.3689469e-02
   4.4900000e+02   1.4917299e+00   1.4917299e+00   1.4718462e+00   0.0000000e+00   1.9883651e-02
   4.5000000e+02   1.4694374e+00   1.4694374e+00   1.4991490e+00   0.0000000e+00  -2.9711571e-02
   4.5100000e+02   1.4784585e+00   1.4784585e+00   1.4661408e+00   0.0000000e+00   1.2317726e-02
   4.5200000e+02   1.4665344e+00   1.4665344e+00   1.4790023e+00   0.0000000e+00  -1.2467940e-02
   4.5300000e+02   1.4818724e+00   1.4818724e+00   1.4814021e+00   0.0000000e+00   4.7034998e-04
   4.5400000e+02   1.4710517e+00   1.4710517e+00   1.4467696e+00   0.0000000e+00   2.4282134e-02
   4.5500000e+02   1.4757160e+00   1.4757160e+00   1.4872960e+00   0.0000000e+00  -1.1580008e-02
   4.5600000e+02   1.4896109e+00   1.4896109e+00   1.4836308e+00   0.0000000e+00   5.9801344e-03
   4.5700000e+02   1.4792029e+00   1.4792029e+00   1.5087198e+00   0.0000000e+00  -2.9516944e-02
   4.5800000e+02   1.5005156e+00   1.5005156e+00   1.5437440e+00   0.0000000e+00  -4.3228437e-02
   4.5900000e+02   1.4790896e+00   1.4790896e+00   1.5248495e+00   0.0000000e+00  -4.5759905e-02
   4.6000000e+02   1.4685173e+00   1.4685173e+00   1.4986106e+00   0.0000000e+00  -3.0093349e-02
   4.6100000e+02   1.4757328e+00   1.4757328e+00   1.4818593e+00   0.0000000e+00  -6.1265186e-03
   4.6200000e+02   1.4856229e+00   1.4856229e+00   1.4502061e+00   0.0000000e+00   3.5416812e-02
   4.6300000e+02   1.4743347e+00   1.4743347e+00   1.4532106e+00   0.0000000e+00   2.1124068e-02
   4.6400000e+02   1.4831717e+00   1.4831717e+00   1.4696911e+00   0.0000000e+00   1.3480591e-02
   4.6500000e+02   1.4869105e+00   1.4869105e+00   1.4751963e+00   0.0000000e+00   1.1714168e-02
   4.6600000e+02   1.4861690e+00   1.4861690e+00   1.5005327e+00   0.0000000e+00  -1.4363744e-02
   4.6700000e+02   1.4718909e+00   1.4718909e+00   1.5041610e+00   0.0000000e+00  -3.2270148e-02
   4.6800000e+02   1.4762530e+00   1.4762530e+00   1.5005100e+00   0.0000000e+00  -2.4257025e-02
   4.6900000e+02   1.4727650e+00   1.4727650e+00   1.5035178e+00   0.0000000e+00  -3.0752777e-02
   4.7000000e+02   1.4895921e+00   1.4895921e+00   1.4750567e+00   0.0000000e+00   1.4535359e-02
   4.7100000e+02   1.4823399e+00   1.4823399e+00   1.4786714e+00   0.0000000e+00   3.6685389e-03
   4.7200000e+02   1.4823104e+00   1.4823104e+00   1.4921230e+00   0.0000000e+00  -9.8126115e-03
   4.7300000e+02   1.4718634e+00   1.4718634e+00   1.4647552e+00   0.0000000e+00   7.1082466e-03
   4.7400000e+02   1.4821858e+00   1.4821858e+00   1.4777356e+00   0.0000000e+00   4.4501578e-03
   4.7500000e+02   1.4640080e+00   1.4640080e+00   1.4856776e+00   0.0000000e+00  -2.1669583e-02
   4.7600000e+02   1.4948290e+00   1.4948290e+00   1.4706138e+00   0.0000000e+00   2.4215218e-02
   4.7700000e+02   1.4862611e+00   1.4862611e+00   1.5040454e+00   0.0000000e+00  -1.7784333e-02
   4.7800000e+02   1.4773798e+00   1.4773798e+00   1.4937134e+00   0.0000000e+00  -1.6333641e-02
   4.7900000e+02   1.4774033e+00   1.4774033e+00   1.4622061e+00   0.0000000e+00   1.5197225e-02
   4.8000000e+02   1.4780390e+00   1.4780390e+00   1.4794083e+00   0.0000000e+00  -1.3693254e-03
   4.8100000e+02   1.4630943e+00   1.4630943e+00   1.4726246e+00   0.0000000e+00  -9.5303018e-03
   4.8200000e+02   1.4719434e+00   1.4719434e+00   1.4933091e+00   0.0000000e+00  -2.1365685e-02
   4.8300000e+02   1.4744130e+00   1.4744130e+00   1.5151293e+00   0.0000000e+00  -4.0716334e-02
   4.8400000e+02   1.4686296e+00   1.4686296e+00   1.4961354e+00   0.0000000e+00  -2.7505816e-02
   4.8500000e+02   1.4976108e+00   1.4976108e+00   1.4717065e+00   0.0000000e+00   2.5904294e-02
   4.8600000e+02   1.4713761e+00   1.4713761e+00   1.4552871e+00   0.0000000e+00   1.6088995e-02
   4.8700000e+02   1.4866812e+00   1.4866812e+00   1.4441946e+00   0.0000000e+00   4.2486606e-02
   4.8800000e+02   1.4736564e+00   1.4736564e+00   1.4678445e+00   0.0000000e+00   5.8119108e-03
   4.8900000e+02   1.4752117e+00   1.4752117e+00   1.4838534e+00   0.0000000e+00  -8.6417090e-03
   4.9000000e+02   1.4687047e+00   1.4687047e+00   1.4917631e+00   0.0000000e+00  -2.3058378e-02
   4.9100000e+02   1.4988937e+00   1.4988937e+00   1.4977071e+00   0.0000000e+00   1.1866368e-03
   4.9200000e+02   1.4734063e+00   1.4734063e+00   1.4685979e+00   0.0000000e+00   4.8083783e-03
   4.9300000e+02   1.4842460e+00   1.4842460e+00   1.4685824e+00   0.0000000e+00   1.5663591e-02
   4.9400000e+02   1.5156818e+00   1.5156818e+00   1.4832141e+00   0.0000000e+00   3.2467734e-02
   4.9500000e+02   1.5156661e+00   1.5156661e+00   1.4767982e+00   0.0000000e+00   3.8867866e-02


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> sat_data1.dat <==
sno	noisefree	noisy	corrected	error_noisy	error_corrected
   1.0000000e+00   6.1847000e-01   6.1847000e-01   6.3784560e-01   0.0000000e+00  -1.9375596e-02
   2.0000000e+00   4.2500000e-03   4.2500000e-03  -5.7498868e-02   0.0000000e+00   6.1748868e-02
   3.0000000e+00   5.6608000e-01   5.6608000e-01   5.4851547e-01   0.0000000e+00   1.7564533e-02
   4.0000000e+00   2.8765000e-01   2.8765000e-01   3.0851423e-01   0.0000000e+00  -2.0864228e-02
   5.0000000e+00   6.1079000e-01   6.1079000e-01   6.0583294e-01   0.0000000e+00   4.9570615e-03
   6.0000000e+00   6.1029000e-01   6.1029000e-01   5.8676537e-01   0.0000000e+00   2.3524628e-02
   7.0000000e+00   1.4170000e-02   1.4170000e-02   4.3365365e-02   0.0000000e+00  -2.9195365e-02
   8.0000000e+00   1.8687000e-01   1.8687000e-01   1.9808155e-01   0.0000000e+00  -1.1211550e-02
   9.0000000e+00   5.5914000e-01   5.5914000e-01   6.0597109e-01   0.0000000e+00  -4.6831089e-02
   1.0000000e+01   2.9721000e-01   2.9721000e-01   3.3442597e-01   0.0000000e+00  -3.7215968e-02
   1.1000000e+01   2.2606000e-01   2.2606000e-01   2.3069369e-01   0.0000000e+00  -4.6336948e-03
   1.2000000e+01   3.3110000e-02   3.3110000e-02   8.7658173e-02   0.0000000e+00  -5.4548173e-02
   1.3000000e+01   3.7579000e-01   3.7579000e-01   3.5719973e-01   0.0000000e+00   1.8590273e-02
   1.4000000e+01   5.0126000e-01   5.0126000e-01   4.5165184e-01   0.0000000e+00   4.9608158e-02
   1.5000000e+01   2.7457000e-01   2.7457000e-01   2.4254834e-01   0.0000000e+00   3.2021658e-02
   1.6000000e+01   4.9113000e-01   4.9113000e-01   4.7519266e-01   0.0000000e+00   1.5937344e-02
   1.7000000e+01   3.5790000e-01   3.5790000e-01   3.8200954e-01   0.0000000e+00  -2.4109541e-02
   1.8000000e+01   1.6636000e-01   1.6636000e-01   1.9095946e-01   0.0000000e+00  -2.4599456e-02
   1.9000000e+01   2.0510000e-01   2.0510000e-01   1.9775729e-01   0.0000000e+00   7.3427125e-03
   2.0000000e+01   4.8649000e-01   4.8649000e-01   4.6732989e-01   0.0000000e+00   1.9160110e-02
   2.1000000e+01   2.9020000e-01   2.9020000e-01   2.7822602e-01   0.0000000e+00   1.1973985e-02
   2.2000000e+01   4.7321000e-01   4.7321000e-01   5.3058359e-01   0.0000000e+00  -5.7373593e-02
   2.3000000e+01   8.1770000e-02   8.1770000e-02   5.7251953e-02   0.0000000e+00   2.4518047e-02
   2.4000000e+01   2.0045000e-01   2.0045000e-01   1.8940562e-01   0.0000000e+00   1.1044376e-02
   2.5000000e+01   1.3095000e-01   1.3095000e-01   1.8566523e-01   0.0000000e+00  -5.4715227e-02
   2.6000000e+01   1.0000000e-04   1.0000000e-04  -6.1513704e-04   0.0000000e+00   7.1513704e-04
   2.7000000e+01   5.2179000e-01   5.2179000e-01   5.1487360e-01   0.0000000e+00   6.9163953e-03
   2.8000000e+01   1.7078000e-01   1.7078000e-01   1.9628016e-01   0.0000000e+00  -2.5500162e-02
   2.9000000e+01   4.6387000e-01   4.6387000e-01   4.3580573e-01   0.0000000e+00   2.8064272e-02
   3.0000000e+01   3.7705000e-01   3.7705000e-01   3.4743053e-01   0.0000000e+00   2.9619467e-02
   3.1000000e+01   6.0834000e-01   6.0834000e-01   6.0547150e-01   0.0000000e+00   2.8684960e-03
   3.2000000e+01   5.7175000e-01   5.7175000e-01   6.0872078e-01   0.0000000e+00  -3.6970776e-02
   3.3000000e+01   6.1506000e-01   6.1506000e-01   6.1444115e-01   0.0000000e+00   6.1885301e-04
   3.4000000e+01   8.1250000e-02   8.1250000e-02   8.4799940e-02   0.0000000e+00  -3.5499405e-03
   3.5000000e+01   2.5133000e-01   2.5133000e-01   2.5234860e-01   0.0000000e+00  -1.0185957e-03
   3.6000000e+01   5.9958000e-01   5.9958000e-01   5.9129987e-01   0.0000000e+00   8.2801262e-03
   3.7000000e+01   5.3613000e-01   5.3613000e-01   5.3158114e-01   0.0000000e+00   4.5488592e-03
   3.8000000e+01   2.5552000e-01   2.5552000e-01   2.7399947e-01   0.0000000e+00  -1.8479467e-02
   3.9000000e+01   3.4721000e-01   3.4721000e-01   3.1062722e-01   0.0000000e+00   3.6582777e-02
   4.0000000e+01   1.8564000e-01   1.8564000e-01   1.3194929e-01   0.0000000e+00   5.3690711e-02
   4.1000000e+01   1.1815000e-01   1.1815000e-01   1.3598578e-01   0.0000000e+00  -1.7835776e-02
   4.2000000e+01   4.6408000e-01   4.6408000e-01   4.6667393e-01   0.0000000e+00  -2.5939281e-03
   4.3000000e+01   3.2271000e-01   3.2271000e-01   3.0550656e-01   0.0000000e+00   1.7203439e-02
   4.4000000e+01   5.4815000e-01   5.4815000e-01   4.7780964e-01   0.0000000e+00   7.0340358e-02
   4.5000000e+01   6.0852000e-01   6.0852000e-01   5.6312457e-01   0.0000000e+00   4.5395429e-02
   4.6000000e+01   1.9962000e-01   1.9962000e-01   1.7331304e-01   0.0000000e+00   2.6306955e-02
   4.7000000e+01   6.1650000e-01   6.1650000e-01   6.2221387e-01   0.0000000e+00  -5.7138688e-03
   4.8000000e+01   3.6608000e-01   3.6608000e-01   3.6133994e-01   0.0000000e+00   4.7400630e-03
   4.9000000e+01   6.4104000e-01   6.4104000e-01   6.9171550e-01   0.0000000e+00  -5.0675498e-02
   5.0000000e+01   5.9294000e-01   5.9294000e-01   6.1764303e-01   0.0000000e+00  -2.4703030e-02
   5.1000000e+01   1.9697000e-01   1.9697000e-01   2.6159680e-01   0.0000000e+00  -6.4626797e-02
   5.2000000e+01   1.7954000e-01   1.7954000e-01   1.8174014e-01   0.0000000e+00  -2.2001367e-03
   5.3000000e+01   1.9165000e-01   1.9165000e-01   1.8104589e-01   0.0000000e+00   1.0604115e-02
   5.4000000e+01   4.8030000e-01   4.8030000e-01   5.0159978e-01   0.0000000e+00  -2.1299778e-02
   5.5000000e+01   2.6225000e-01   2.6225000e-01   2.6599595e-01   0.0000000e+00  -3.7459499e-03
   5.6000000e+01   1.4560000e-02   1.4560000e-02   5.5831373e-02   0.0000000e+00  -4.1271373e-02
   5.7000000e+01   6.0580000e-01   6.0580000e-01   6.3670241e-01   0.0000000e+00  -3.0902408e-02
   5.8000000e+01   4.1163000e-01   4.1163000e-01   3.8628064e-01   0.0000000e+00   2.5349360e-02
   5.9000000e+01   1.3966000e-01   1.3966000e-01   1.5604376e-01   0.0000000e+00  -1.6383757e-02
   6.0000000e+01   1.0495000e-01   1.0495000e-01   7.8114346e-02   0.0000000e+00   2.6835654e-02
   6.1000000e+01   8.7190000e-02   8.7190000e-02   7.0000155e-02   0.0000000e+00   1.7189845e-02
   6.2000000e+01   1.7475000e-01   1.7475000e-01   1.8215152e-01   0.0000000e+00  -7.4015226e-03
   6.3000000e+01   4.8365000e-01   4.8365000e-01   4.5738104e-01   0.0000000e+00   2.6268958e-02
   6.4000000e+01   1.4388000e-01   1.4388000e-01   1.0571550e-01   0.0000000e+00   3.8164497e-02
   6.5000000e+01   2.8346000e-01   2.8346000e-01   2.4642491e-01   0.0000000e+00   3.7035088e-02
   6.6000000e+01   1.2668000e-01   1.2668000e-01   1.6153495e-01   0.0000000e+00  -3.4854946e-02
   6.7000000e+01   6.0443000e-01   6.0443000e-01   5.7254182e-01   0.0000000e+00   3.1888180e-02
   6.8000000e+01   5.1761000e-01   5.1761000e-01   4.7179985e-01   0.0000000e+00   4.5810149e-02
   6.9000000e+01   1.4806000e-01   1.4806000e-01   1.4944454e-01   0.0000000e+00  -1.3845448e-03
   7.0000000e+01   3.2129000e-01   3.2129000e-01   2.4509571e-01   0.0000000e+00   7.6194292e-02
   7.1000000e+01   1.1195000e-01   1.1195000e-01   1.4504374e-01   0.0000000e+00  -3.3093738e-02
   7.2000000e+01   2.4852000e-01   2.4852000e-01   2.0640583e-01   0.0000000e+00   4.2114170e-02
   7.3000000e+01   2.3393000e-01   2.3393000e-01   2.0767374e-01   0.0000000e+00   2.6256261e-02
   7.4000000e+01   5.3082000e-01   5.3082000e-01   5.2059975e-01   0.0000000e+00   1.0220250e-02
   7.5000000e+01   5.4143000e-01   5.4143000e-01   5.4862612e-01   0.0000000e+00  -7.1961246e-03
   7.6000000e+01   2.7394000e-01   2.7394000e-01   3.0010631e-01   0.0000000e+00  -2.6166313e-02
   7.7000000e+01   2.7971000e-01   2.7971000e-01   3.2774422e-01   0.0000000e+00  -4.8034220e-02
   7.8000000e+01   4.3203000e-01   4.3203000e-01   4.1815926e-01   0.0000000e+00   1.3870737e-02
   7.9000000e+01   3.8475000e-01   3.8475000e-01   4.2051126e-01   0.0000000e+00  -3.5761259e-02
   8.0000000e+01   3.5623000e-01   3.5623000e-01   3.4286779e-01   0.0000000e+00   1.3362212e-02
   8.1000000e+01   3.6327000e-01   3.6327000e-01   3.5629815e-01   0.0000000e+00   6.9718509e-03
   8.2000000e+01   2.9940000e-01   2.9940000e-01   2.5748381e-01   0.0000000e+00   4.1916194e-02
   8.3000000e+01   5.7602000e-01   5.7602000e-01   6.1571804e-01   0.0000000e+00  -3.9698037e-02
   8.4000000e+01   6.3072000e-01   6.3072000e-01   6.2707796e-01   0.0000000e+00   3.6420417e-03
   8.5000000e+01   1.0100000e-02   1.0100000e-02  -6.1397358e-02   0.0000000e+00   7.1497358e-02
   8.6000000e+01   2.9625000e-01   2.9625000e-01   2.8438093e-01   0.0000000e+00   1.1869071e-02
   8.7000000e+01   5.7780000e-02   5.7780000e-02   1.1183923e-01   0.0000000e+00  -5.4059228e-02
   8.8000000e+01   4.6650000e-01   4.6650000e-01   4.1405487e-01   0.0000000e+00   5.2445130e-02
   8.9000000e+01   4.8369000e-01   4.8369000e-01   4.6082879e-01   0.0000000e+00   2.2861210e-02
   9.0000000e+01   3.9734000e-01   3.9734000e-01   3.8755564e-01   0.0000000e+00   9.7843601e-03
   9.1000000e+01   2.4505000e-01   2.4505000e-01   2.7607503e-01   0.0000000e+00  -3.1025027e-02
   9.2000000e+01   4.4680000e-01   4.4680000e-01   4.0958571e-01   0.0000000e+00   3.7214289e-02
   9.3000000e+01   3.6040000e-01   3.6040000e-01   3.8798128e-01   0.0000000e+00  -2.7581284e-02
   9.4000000e+01   2.7135000e-01   2.7135000e-01   2.3687062e-01   0.0000000e+00   3.4479379e-02
   9.5000000e+01   3.5848000e-01   3.5848000e-01   2.8536572e-01   0.0000000e+00   7.3114281e-02
   9.6000000e+01   2.0501000e-01   2.0501000e-01   1.7281603e-01   0.0000000e+00   3.2193973e-02
   9.7000000e+01   1.4129000e-01   1.4129000e-01   1.6815796e-01   0.0000000e+00  -2.6867963e-02
   9.8000000e+01   5.5820000e-02   5.5820000e-02   1.1531922e-01   0.0000000e+00  -5.9499216e-02
   9.9000000e+01   5.2142000e-01   5.2142000e-01   5.5626784e-01   0.0000000e+00  -3.4847842e-02
   1.0000000e+02   1.2791000e-01  -1.0000000e-01   1.1261156e-01   2.2791000e-01   1.5298443e-02
   1.0100000e+02   1.7210000e-02  -1.0000000e-01   4.7988831e-02   1.1721000e-01  -3.0778831e-02
   1.0200000e+02   1.2130000e-01  -1.0000000e-01   9.7673852e-02   2.2130000e-01   2.3626148e-02
   1.0300000e+02   3.5731000e-01  -1.0000000e-01   2.4982996e-01   4.5731000e-01   1.0748004e-01
   1.0400000e+02   5.6976000e-01  -1.0000000e-01   4.7381940e-01   6.6976000e-01   9.5940598e-02
   1.0500000e+02   3.1382000e-01  -1.0000000e-01   2.9827533e-01   4.1382000e-01   1.5544669e-02
   1.0600000e+02   4.0288000e-01  -1.0000000e-01   3.6275454e-01   5.0288000e-01   4.0125464e-02
   1.0700000e+02   4.5536000e-01  -1.0000000e-01   3.4506617e-01   5.5536000e-01   1.1029383e-01
   1.0800000e+02   1.0628000e-01  -1.0000000e-01   3.4958545e-02   2.0628000e-01   7.1321455e-02
   1.0900000e+02   4.1716000e-01  -1.0000000e-01   2.8229979e-01   5.1716000e-01   1.3486021e-01
   1.1000000e+02   6.4169000e-01  -1.0000000e-01   5.2218593e-01   7.4169000e-01   1.1950407e-01
   1.1100000e+02   1.7012000e-01  -1.0000000e-01   1.4029458e-01   2.7012000e-01   2.9825415e-02
   1.1200000e+02   7.4340000e-02  -1.0000000e-01   8.5501319e-02   1.7434000e-01  -1.1161319e-02
   1.1300000e+02   5.1048000e-01  -1.0000000e-01   4.7739626e-01   6.1048000e-01   3.3083735e-02
   1.1400000e+02   4.7494000e-01  -1.0000000e-01   4.4731567e-01   5.7494000e-01   2.7624328e-02
   1.1500000e+02   5.4559000e-01  -1.0000000e-01   5.0320998e-01   6.4559000e-01   4.2380022e-02
   1.1600000e+02   2.4792000e-01  -1.0000000e-01   2.5355808e-01   3.4792000e-01  -5.6380751e-03
   1.1700000e+02   3.9309000e-01  -1.0000000e-01   2.9962362e-01   4.9309000e-01   9.3466379e-02
   1.1800000e+02   4.7457000e-01  -1.0000000e-01   4.3313829e-01   5.7457000e-01   4.1431715e-02
   1.1900000e+02   7.9130000e-02  -1.0000000e-01  -1.5645208e-02   1.7913000e-01   9.4775208e-02
   1.2000000e+02   5.2701000e-01  -1.0000000e-01   4.6973898e-01   6.2701000e-01   5.7271022e-02
   1.2100000e+02   2.2536000e-01   2.2536000e-01   1.9434373e-01   0.0000000e+00   3.1016271e-02
   1.2200000e+02   1.8710000e-02   1.8710000e-02  -2.0800554e-02   0.0000000e+00   3.9510554e-02
   1.2300000e+02   6.1071000e-01   6.1071000e-01   6.0511556e-01   0.0000000e+00   5.5944366e-03
   1.2400000e+02   6.2777000e-01   6.2777000e-01   5.9691447e-01   0.0000000e+00   3.0855528e-02
   1.2500000e+02   3.6071000e-01   3.6071000e-01   2.9806778e-01   0.0000000e+00   6.2642225e-02
   1.2600000e+02   6.3253000e-01   6.3253000e-01   6.7166081e-01   0.0000000e+00  -3.9130815e-02
   1.2700000e+02   1.6280000e-02   1.6280000e-02   4.5018811e-02   0.0000000e+00  -2.8738811e-02
   1.2800000e+02   4.7409000e-01   4.7409000e-01   4.9603702e-01   0.0000000e+00  -2.1947018e-02
   1.2900000e+02   3.2160000e-02   3.2160000e-02   2.9448816e-02   0.0000000e+00   2.7111844e-03
   1.3000000e+02   2.5910000e-02   2.5910000e-02   9.8160232e-03   0.0000000e+00   1.6093977e-02
   1.3100000e+02   1.3672000e-01   1.3672000e-01   8.8259459e-02   0.0000000e+00   4.8460541e-02
   1.3200000e+02   4.2513000e-01   4.2513000e-01   4.0357123e-01   0.0000000e+00   2.1558766e-02
   1.3300000e+02   5.5790000e-01   5.5790000e-01   5.6057937e-01   0.0000000e+00  -2.6793702e-03
   1.3400000e+02   4.1636000e-01   4.1636000e-01   4.4790719e-01   0.0000000e+00  -3.1547194e-02
   1.3500000e+02   3.7513000e-01   3.7513000e-01   3.6861349e-01   0.0000000e+00   6.5165143e-03
   1.3600000e+02   1.1983000e-01   1.1983000e-01   8.9748993e-02   0.0000000e+00   3.0081007e-02
   1.3700000e+02   8.5770000e-02   8.5770000e-02   8.2234431e-02   0.0000000e+00   3.5355688e-03
   1.3800000e+02   4.7797000e-01   4.7797000e-01   4.5065294e-01   0.0000000e+00   2.7317059e-02
   1.3900000e+02   1.0380000e-01   1.0380000e-01   1.5656336e-01   0.0000000e+00  -5.2763357e-02
   1.4000000e+02   4.0879000e-01   4.0879000e-01   4.4199369e-01   0.0000000e+00  -3.3203686e-02
   1.4100000e+02   1.9223000e-01   1.9223000e-01   2.4997487e-01   0.0000000e+00  -5.7744867e-02
   1.4200000e+02   2.4815000e-01   2.4815000e-01   2.5204257e-01   0.0000000e+00  -3.8925730e-03
   1.4300000e+02   1.3333000e-01   1.3333000e-01   1.8768647e-01   0.0000000e+00  -5.4356471e-02
   1.4400000e+02   5.4926000e-01   5.4926000e-01   5.1510950e-01   0.0000000e+00   3.4150499e-02
   1.4500000e+02   4.4143000e-01   4.4143000e-01   4.9769288e-01   0.0000000e+00  -5.6262882e-02
   1.4600000e+02   1.5312000e-01   1.5312000e-01   1.8023301e-01   0.0000000e+00  -2.7113005e-02
   1.4700000e+02   5.9804000e-01   5.9804000e-01   5.7581207e-01   0.0000000e+00   2.2227929e-02
   1.4800000e+02   5.7393000e-01   5.7393000e-01   6.2728365e-01   0.0000000e+00  -5.3353651e-02
   1.4900000e+02   3.8200000e-03   3.8200000e-03  -1.9646729e-03   0.0000000e+00   5.7846729e-03
   1.5000000e+02   6.2360000e-02   6.2360000e-02   1.1584695e-01   0.0000000e+00  -5.3486948e-02
   1.5100000e+02   3.5984000e-01   3.5984000e-01   3.2443651e-01   0.0000000e+00   3.5403487e-02
   1.5200000e+02   1.4851000e-01   1.4851000e-01   1.7096667e-01   0.0000000e+00  -2.2456673e-02
   1.5300000e+02   7.8150000e-02   7.8150000e-02   2.9634752e-02   0.0000000e+00   4.8515248e-02
   1.5400000e+02   9.8900000e-03   9.8900000e-03  -5.6015330e-02   0.0000000e+00   6.5905330e-02
   1.5500000e+02   6.4972000e-01   6.4972000e-01   6.0887854e-01   0.0000000e+00   4.0841456e-02
   1.5600000e+02   5.8188000e-01   5.8188000e-01   5.5623495e-01   0.0000000e+00   2.5645050e-02
   1.5700000e+02   5.4279000e-01   5.4279000e-01   5.4582555e-01   0.0000000e+00  -3.0355466e-03
   1.5800000e+02   3.8640000e-02   3.8640000e-02  -2.8613911e-02   0.0000000e+00   6.7253911e-02
   1.5900000e+02   2.0716000e-01   2.0716000e-01   2.5687669e-01   0.0000000e+00  -4.9716694e-02
   1.6000000e+02   5.8361000e-01   5.8361000e-01   5.6261739e-01   0.0000000e+00   2.0992609e-02
   1.6100000e+02   1.5993000e-01   1.5993000e-01   1.9974552e-01   0.0000000e+00  -3.9815522e-02
   1.6200000e+02   3.5648000e-01   3.5648000e-01   3.4712890e-01   0.0000000e+00   9.3510978e-03
   1.6300000e+02   4.9062000e-01   4.9062000e-01   5.1320531e-01   0.0000000e+00  -2.2585308e-02
   1.6400000e+02   1.7252000e-01   1.7252000e-01   1.4511098e-01   0.0000000e+00   2.7409018e-02
   1.6500000e+02   6.0727000e-01   6.0727000e-01   5.9068268e-01   0.0000000e+00   1.6587318e-02
   1.6600000e+02   3.1364000e-01   3.1364000e-01   2.8264985e-01   0.0000000e+00   3.0990149e-02
   1.6700000e+02   3.4531000e-01   3.4531000e-01   3.9675928e-01   0.0000000e+00  -5.1449283e-02
   1.6800000e+02   1.9188000e-01   1.9188000e-01   2.1155019e-01   0.0000000e+00  -1.9670188e-02
   1.6900000e+02   3.2993000e-01   3.2993000e-01   2.6424459e-01   0.0000000e+00   6.5685406e-02
   1.7000000e+02   5.9247000e-01   5.9247000e-01   6.5679871e-01   0.0000000e+00  -6.4328705e-02
   1.7100000e+02   5.8481000e-01   5.8481000e-01   6.0089460e-01   0.0000000e+00  -1.6084596e-02
   1.7200000e+02   2.9116000e-01   2.9116000e-01   3.1442049e-01   0.0000000e+00  -2.3260491e-02
   1.7300000e+02   4.3630000e-02   4.3630000e-02  -5.0028045e-03   0.0000000e+00   4.8632804e-02
   1.7400000e+02   2.8063000e-01   2.8063000e-01   2.8775947e-01   0.0000000e+00  -7.1294736e-03
   1.7500000e+02   6.3658000e-01   6.3658000e-01   5.8321170e-01   0.0000000e+00   5.3368302e-02
   1.7600000e+02   3.8842000e-01   3.8842000e-01   3.7729684e-01   0.0000000e+00   1.1123162e-02
   1.7700000e+02   7.3500000e-02   7.3500000e-02   9.6430273e-02   0.0000000e+00  -2.2930273e-02
   1.7800000e+02   6.1287000e-01   6.1287000e-01   6.3176064e-01   0.0000000e+00  -1.8890637e-02
   1.7900000e+02   1.1079000e-01   1.1079000e-01   1.3635246e-01   0.0000000e+00  -2.5562465e-02
   1.8000000e+02   4.0312000e-01   4.0312000e-01   4.2434733e-01   0.0000000e+00  -2.1227331e-02
   1.8100000e+02   2.7029000e-01   2.7029000e-01   2.7753066e-01   0.0000000e+00  -7.2406587e-03
   1.8200000e+02   5.8831000e-01   5.8831000e-01   6.3036546e-01   0.0000000e+00  -4.2055459e-02
   1.8300000e+02   6.7770000e-02   6.7770000e-02   8.9882689e-02   0.0000000e+00  -2.2112689e-02
   1.8400000e+02   8.7100000e-03   8.7100000e-03   7.6295542e-02   0.0000000e+00  -6.7585542e-02
   1.8500000e+02   2.3892000e-01   2.3892000e-01   2.7721579e-01   0.0000000e+00  -3.8295789e-02
   1.8600000e+02   3.7421000e-01   3.7421000e-01   3.7232931e-01   0.0000000e+00   1.8806908e-03
   1.8700000e+02   1.4450000e-02   1.4450000e-02  -1.7770627e-03   0.0000000e+00   1.6227063e-02
   1.8800000e+02   2.9812000e-01   2.9812000e-01   2.6746479e-01   0.0000000e+00   3.0655213e-02
   1.8900000e+02   1.2774000e-01   1.2774000e-01   1.2398267e-01   0.0000000e+00   3.7573295e-03
   1.9000000e+02   4.8582000e-01   4.8582000e-01   4.0285350e-01   0.0000000e+00   8.2966501e-02
   1.9100000e+02   3.4181000e-01   3.4181000e-01   3.5372631e-01   0.0000000e+00  -1.1916306e-02
   1.9200000e+02   3.6203000e-01   3.6203000e-01   4.3272720e-01   0.0000000e+00  -7.0697196e-02
   1.9300000e+02   1.9078000e-01   1.9078000e-01   1.7466082e-01   0.0000000e+00   1.6119180e-02
   1.9400000e+02   4.9280000e-02   4.9280000e-02   9.0733839e-02   0.0000000e+00  -4.1453839e-02
   1.9500000e+02   2.5945000e-01   2.5945000e-01   2.1593299e-01   0.0000000e+00   4.3517008e-02
   1.9600000e+02   2.7821000e-01   2.7821000e-01   2.5056629e-01   0.0000000e+00   2.7643713e-02
   1.9700000e+02   2.6294000e-01   2.6294000e-01   2.3368096e-01   0.0000000e+00   2.9259042e-02
   1.9800000e+02   5.6720000e-01   5.6720000e-01   5.5521963e-01   0.0000000e+00   1.1980375e-02
   1.9900000e+02   2.7532000e-01   2.7532000e-01   3.0509282e-01   0.0000000e+00  -2.9772823e-02
   2.0000000e+02   1.6157000e-01   1.6157000e-01   1.5270472e-01   0.0000000e+00   8.8652755e-03
   2.0100000e+02   1.3633000e-01   1.3633000e-01   1.9354963e-01   0.0000000e+00  -5.7219634e-02
   2.0200000e+02   5.4285000e-01   5.4285000e-01   5.2212700e-01   0.0000000e+00   2.0722999e-02
   2.0300000e+02   4.1853000e-01   4.1853000e-01   3.9062719e-01   0.0000000e+00   2.7902811e-02
   2.0400000e+02   6.3634000e-01   6.3634000e-01   6.4876852e-01   0.0000000e+00  -1.2428522e-02
   2.0500000e+02   5.1056000e-01   5.1056000e-01   5.6806190e-01   0.0000000e+00  -5.7501903e-02
   2.0600000e+02   5.0733000e-01   5.0733000e-01   5.7420019e-01   0.0000000e+00  -6.6870192e-02
   2.0700000e+02   2.2934000e-01   2.2934000e-01   2.7662075e-01   0.0000000e+00  -4.7280751e-02
   2.0800000e+02   8.4330000e-02   8.4330000e-02   1.4598575e-01   0.0000000e+00  -6.1655755e-02
   2.0900000e+02   2.7024000e-01   2.7024000e-01   2.8737184e-01   0.0000000e+00  -1.7131841e-02
   2.1000000e+02   5.0875000e-01   5.0875000e-01   5.7866992e-01   0.0000000e+00  -6.9919921e-02
   2.1100000e+02   3.7458000e-01   3.7458000e-01   3.4355583e-01   0.0000000e+00   3.1024171e-02
   2.1200000e+02   2.1460000e-02   2.1460000e-02   1.1221543e-02   0.0000000e+00   1.0238457e-02
   2.1300000e+02   6.2331000e-01   6.2331000e-01   5.7421285e-01   0.0000000e+00   4.9097149e-02
   2.1400000e+02   6.0650000e-01   6.0650000e-01   5.8828079e-01   0.0000000e+00   1.8219210e-02
   2.1500000e+02   4.9123000e-01   4.9123000e-01   5.0463104e-01   0.0000000e+00  -1.3401045e-02
   2.1600000e+02   5.3579000e-01   5.3579000e-01   5.7392814e-01   0.0000000e+00  -3.8138141e-02
   2.1700000e+02   4.8524000e-01   4.8524000e-01   4.7774588e-01   0.0000000e+00   7.4941153e-03
   2.1800000e+02   3.1470000e-02   3.1470000e-02   7.8772154e-02   0.0000000e+00  -4.7302154e-02
   2.1900000e+02   3.0735000e-01   3.0735000e-01   3.6383507e-01   0.0000000e+00  -5.6485067e-02
   2.2000000e+02   5.5782000e-01  -1.0000000e-01   5.3509833e-01   6.5782000e-01   2.2721670e-02
   2.2100000e+02   9.7460000e-02  -1.0000000e-01   1.0484322e-01   1.9746000e-01  -7.3832236e-03
   2.2200000e+02   3.6910000e-02  -1.0000000e-01  -1.9073349e-02   1.3691000e-01   5.5983349e-02
   2.2300000e+02   3.0257000e-01  -1.0000000e-01   2.6984690e-01   4.0257000e-01   3.2723097e-02
   2.2400000e+02   2.2819000e-01  -1.0000000e-01   2.3671911e-01   3.2819000e-01  -8.5291089e-03
   2.2500000e+02   2.1411000e-01  -1.0000000e-01   1.9736070e-01   3.1411000e-01   1.6749300e-02
   2.2600000e+02   6.4503000e-01  -1.0000000e-01   5.6979611e-01   7.4503000e-01   7.5233887e-02
   2.2700000e+02   2.3465000e-01  -1.0000000e-01   1.9409918e-01   3.3465000e-01   4.0550822e-02
   2.2800000e+02   2.4722000e-01  -1.0000000e-01   1.5134498e-01   3.4722000e-01   9.5875016e-02
   2.2900000e+02   2.7578000e-01  -1.0000000e-01   2.0909143e-01   3.7578000e-01   6.6688566e-02
   2.3000000e+02   2.3405000e-01  -1.0000000e-01   1.4445547e-01   3.3405000e-01   8.9594525e-02
   2.3100000e+02   5.5437000e-01  -1.0000000e-01   4.4990795e-01   6.5437000e-01   1.0446205e-01
   2.3200000e+02   1.1332000e-01  -1.0000000e-01   7.5687561e-02   2.1332000e-01   3.7632439e-02
   2.3300000e+02   6.3538000e-01  -1.0000000e-01   5.9004489e-01   7.3538000e-01   4.5335109e-02
   2.3400000e+02   1.8500000e-01  -1.0000000e-01   1.3014585e-01   2.8500000e-01   5.4854150e-02
   2.3500000e+02   5.2137000e-01  -1.0000000e-01   4.3748572e-01   6.2137000e-01   8.3884278e-02
   2.3600000e+02   2.3583000e-01  -1.0000000e-01   1.7626308e-01   3.3583000e-01   5.9566922e-02
   2.3700000e+02   1.6866000e-01  -1.0000000e-01   8.3441927e-02   2.6866000e-01   8.5218073e-02
   2.3800000e+02   3.0070000e-02  -1.0000000e-01  -4.6421142e-02   1.3007000e-01   7.6491142e-02
   2.3900000e+02   3.2610000e-01  -1.0000000e-01   2.9981714e-01   4.2610000e-01   2.6282859e-02
   2.4000000e+02   2.9985000e-01  -1.0000000e-01   2.0297882e-01   3.9985000e-01   9.6871178e-02
   2.4100000e+02   6.2439000e-01   6.2439000e-01   6.6322942e-01   0.0000000e+00  -3.8839423e-02
   2.4200000e+02   6.0802000e-01   6.0802000e-01   6.2824318e-01   0.0000000e+00  -2.0223177e-02
   2.4300000e+02   3.0272000e-01   3.0272000e-01   2.9848177e-01   0.0000000e+00   4.2382319e-03
   2.4400000e+02   5.8720000e-02   5.8720000e-02   9.1169981e-02   0.0000000e+00  -3.2449981e-02
   2.4500000e+02   2.6891000e-01   2.6891000e-01   3.2156973e-01   0.0000000e+00  -5.2659733e-02
   2.4600000e+02   3.6012000e-01   3.6012000e-01   3.7980982e-01   0.0000000e+00  -1.9689823e-02
   2.4700000e+02   1.7328000e-01   1.7328000e-01   2.0108348e-01   0.0000000e+00  -2.7803476e-02
   2.4800000e+02   5.0510000e-02   5.0510000e-02   4.6437440e-02   0.0000000e+00   4.0725604e-03
   2.4900000e+02   2.1908000e-01   2.1908000e-01   2.6591508e-01   0.0000000e+00  -4.6835078e-02
   2.5000000e+02   6.7880000e-02   6.7880000e-02  -1.2014860e-02   0.0000000e+00   7.9894860e-02
   2.5100000e+02   7.4620000e-02   7.4620000e-02   1.3964020e-01   0.0000000e+00  -6.5020205e-02
   2.5200000e+02   2.6921000e-01   2.6921000e-01   2.3235111e-01   0.0000000e+00   3.6858886e-02
   2.5300000e+02   5.6529000e-01   5.6529000e-01   5.0452149e-01   0.0000000e+00   6.0768514e-02
   2.5400000e+02   1.5109000e-01   1.5109000e-01   2.0225221e-01   0.0000000e+00  -5.1162208e-02
   2.5500000e+02   6.2440000e-01   6.2440000e-01   5.8847284e-01   0.0000000e+00   3.5927158e-02
   2.5600000e+02   1.0023000e-01   1.0023000e-01   1.5222946e-01   0.0000000e+00  -5.1999463e-02
   2.5700000e+02   1.8388000e-01   1.8388000e-01   2.5294348e-01   0.0000000e+00  -6.9063478e-02
   2.5800000e+02   8.7000000e-04   8.7000000e-04  -4.4743438e-02   0.0000000e+00   4.5613438e-02
   2.5900000e+02   2.8869000e-01   2.8869000e-01   3.1707561e-01   0.0000000e+00  -2.8385611e-02
   2.6000000e+02   4.5725000e-01   4.5725000e-01   4.4233313e-01   0.0000000e+00   1.4916870e-02
   2.6100000e+02   1.6550000e-01   1.6550000e-01   1.4737585e-01   0.0000000e+00   1.8124151e-02
   2.6200000e+02   1.5900000e-01   1.5900000e-01   2.0305538e-01   0.0000000e+00  -4.4055377e-02
   2.6300000e+02   3.4280000e-02   3.4280000e-02   1.3806341e-02   0.0000000e+00   2.0473659e-02
   2.6400000e+02   2.5980000e-02   2.5980000e-02  -1.8533268e-02   0.0000000e+00   4.4513268e-02
   2.6500000e+02   2.2302000e-01   2.2302000e-01   2.4427909e-01   0.0000000e+00  -2.1259091e-02
   2.6600000e+02   3.8573000e-01   3.8573000e-01   4.0622347e-01   0.0000000e+00  -2.0493468e-02
   2.6700000e+02   5.0790000e-01   5.0790000e-01   5.0783969e-01   0.0000000e+00   6.0312677e-05
   2.6800000e+02   5.1454000e-01   5.1454000e-01   5.9673707e-01   0.0000000e+00  -8.2197068e-02
   2.6900000e+02   5.9274000e-01   5.9274000e-01   5.3655189e-01   0.0000000e+00   5.6188106e-02
   2.7000000e+02   4.7869000e-01   4.7869000e-01   4.3471686e-01   0.0000000e+00   4.3973144e-02
   2.7100000e+02   4.4849000e-01   4.4849000e-01   4.4290567e-01   0.0000000e+00   5.5843348e-03
   2.7200000e+02   6.3020000e-01   6.3020000e-01   5.6814333e-01   0.0000000e+00   6.2056669e-02
   2.7300000e+02   6.1630000e-02   6.1630000e-02   8.0677426e-03   0.0000000e+00   5.3562257e-02
   2.7400000e+02   4.4378000e-01   4.4378000e-01   4.3774369e-01   0.0000000e+00   6.0363137e-03
   2.7500000e+02   3.1266000e-01   3.1266000e-01   3.5403676e-01   0.0000000e+00  -4.1376758e-02
   2.7600000e+02   8.9750000e-02   8.9750000e-02   1.4168993e-01   0.0000000e+00  -5.1939930e-02
   2.7700000e+02   1.2613000e-01   1.2613000e-01   4.4169244e-02   0.0000000e+00   8.1960756e-02
   2.7800000e+02   4.0348000e-01   4.0348000e-01   3.6110876e-01   0.0000000e+00   4.2371244e-02
   2.7900000e+02   4.2832000e-01   4.2832000e-01   4.5704921e-01   0.0000000e+00  -2.8729207e-02
   2.8000000e+02   5.5354000e-01   5.5354000e-01   6.1113468e-01   0.0000000e+00  -5.7594676e-02
   2.8100000e+02   2.7855000e-01   2.7855000e-01   3.5852530e-01   0.0000000e+00  -7.9975296e-02
   2.8200000e+02   4.1678000e-01   4.1678000e-01   4.3256471e-01   0.0000000e+00  -1.5784709e-02
   2.8300000e+02   6.4584000e-01   6.4584000e-01   6.9214114e-01   0.0000000e+00  -4.6301138e-02
   2.8400000e+02   3.2878000e-01   3.2878000e-01   3.4088228e-01   0.0000000e+00  -1.2102282e-02
   2.8500000e+02   7.0340000e-02   7.0340000e-02   4.4847309e-02   0.0000000e+00   2.5492691e-02
   2.8600000e+02   5.9536000e-01   5.9536000e-01   6.2839549e-01   0.0000000e+00  -3.3035494e-02
   2.8700000e+02   3.0052000e-01   3.0052000e-01   3.2231956e-01   0.0000000e+00  -2.1799557e-02
   2.8800000e+02   5.1950000e-02   5.1950000e-02   4.6571822e-03   0.0000000e+00   4.7292818e-02
   2.8900000e+02   1.0680000e-02   1.0680000e-02   4.0964502e-02   0.0000000e+00  -3.0284502e-02
   2.9000000e+02   3.6935000e-01   3.6935000e-01   3.9244781e-01   0.0000000e+00  -2.3097814e-02
   2.9100000e+02   3.8337000e-01   3.8337000e-01   3.9542155e-01   0.0000000e+00  -1.2051550e-02
   2.9200000e+02   1.6530000e-02   1.6530000e-02   4.2209320e-02   0.0000000e+00  -2.5679320e-02
   2.9300000e+02   8.5930000e-02   8.5930000e-02   7.8763032e-02   0.0000000e+00   7.1669685e-03
   2.9400000e+02   5.6123000e-01   5.6123000e-01   5.3398344e-01   0.0000000e+00   2.7246557e-02
   2.9500000e+02   2.2730000e-02   2.2730000e-02  -1.2422013e-02   0.0000000e+00   3.5152013e-02
   2.9600000e+02   2.8589000e-01   2.8589000e-01   3.0618111e-01   0.0000000e+00  -2.0291113e-02
   2.9700000e+02   6.4990000e-01   6.4990000e-01   6.1971343e-01   0.0000000e+00   3.0186574e-02
   2.9800000e+02   5.7578000e-01   5.7578000e-01   6.0011612e-01   0.0000000e+00  -2.4336117e-02
   2.9900000e+02   2.1558000e-01   2.1558000e-01   2.5438768e-01   0.0000000e+00  -3.8807678e-02
   3.0000000e+02   3.2416000e-01   3.2416000e-01   3.6661213e-01   0.0000000e+00  -4.2452131e-02
   3.0100000e+02   1.4602000e-01   1.4602000e-01   1.9409269e-01   0.0000000e+00  -4.8072690e-02
   3.0200000e+02   3.1539000e-01   3.1539000e-01   2.3796728e-01   0.0000000e+00   7.7422720e-02
   3.0300000e+02   4.1693000e-01   4.1693000e-01   3.9231591e-01   0.0000000e+00   2.4614085e-02
   3.0400000e+02   8.9140000e-02   8.9140000e-02   6.8027915e-02   0.0000000e+00   2.1112085e-02
   3.0500000e+02   6.3869000e-01   6.3869000e-01   7.0518504e-01   0.0000000e+00  -6.6495044e-02
   3.0600000e+02   2.7878000e-01   2.7878000e-01   3.0832960e-01   0.0000000e+00  -2.9549597e-02
   3.0700000e+02   3.6308000e-01   3.6308000e-01   3.3228420e-01   0.0000000e+00   3.0795800e-02
   3.0800000e+02   6.3435000e-01   6.3435000e-01   6.4165856e-01   0.0000000e+00  -7.3085550e-03
   3.0900000e+02   2.2815000e-01   2.2815000e-01   2.6114464e-01   0.0000000e+00  -3.2994638e-02
   3.1000000e+02   1.1371000e-01   1.1371000e-01   1.0695374e-01   0.0000000e+00   6.7562645e-03
   3.1100000e+02   5.7751000e-01   5.7751000e-01   4.9867945e-01   0.0000000e+00   7.8830551e-02
   3.1200000e+02   6.0290000e-02   6.0290000e-02   1.0028453e-01   0.0000000e+00  -3.9994528e-02
   3.1300000e+02   3.9988000e-01   3.9988000e-01   3.4519385e-01   0.0000000e+00   5.4686151e-02
   3.1400000e+02   4.8606000e-01   4.8606000e-01   5.1656385e-01   0.0000000e+00  -3.0503854e-02
   3.1500000e+02   4.9754000e-01   4.9754000e-01   5.1653934e-01   0.0000000e+00  -1.8999336e-02
   3.1600000e+02   4.3616000e-01   4.3616000e-01   4.0369279e-01   0.0000000e+00   3.2467209e-02
   3.1700000e+02   6.1259000e-01   6.1259000e-01   5.4033387e-01   0.0000000e+00   7.2256130e-02
   3.1800000e+02   2.3270000e-01   2.3270000e-01   2.4443231e-01   0.0000000e+00  -1.1732310e-02
   3.1900000e+02   3.2440000e-01   3.2440000e-01   3.5054257e-01   0.0000000e+00  -2.6142565e-02
   3.2000000e+02   4.3040000e-02   4.3040000e-02   3.3530450e-03   0.0000000e+00   3.9686955e-02
   3.2100000e+02   5.9006000e-01   5.9006000e-01   5.2331291e-01   0.0000000e+00   6.6747090e-02
   3.2200000e+02   3.0676000e-01   3.0676000e-01   3.4403005e-01   0.0000000e+00  -3.7270048e-02
   3.2300000e+02   5.6917000e-01   5.6917000e-01   5.2465293e-01   0.0000000e+00   4.4517067e-02
   3.2400000e+02   4.5750000e-02   4.5750000e-02   4.8930782e-02   0.0000000e+00  -3.1807819e-03
   3.2500000e+02   2.7649000e-01   2.7649000e-01   2.2760328e-01   0.0000000e+00   4.8886717e-02
   3.2600000e+02   3.8295000e-01   3.8295000e-01   4.1590932e-01   0.0000000e+00  -3.2959323e-02
   3.2700000e+02   2.1960000e-02   2.1960000e-02   1.4585264e-02   0.0000000e+00   7.3747357e-03
   3.2800000e+02   6.0568000e-01   6.0568000e-01   6.0394438e-01   0.0000000e+00   1.7356248e-03
   3.2900000e+02   3.2912000e-01   3.2912000e-01   2.7175282e-01   0.0000000e+00   5.7367184e-02
   3.3000000e+02   6.1883000e-01   6.1883000e-01   6.5768870e-01   0.0000000e+00  -3.8858700e-02
   3.3100000e+02   2.9806000e-01   2.9806000e-01   2.3967825e-01   0.0000000e+00   5.8381754e-02
   3.3200000e+02   5.1393000e-01   5.1393000e-01   4.9334942e-01   0.0000000e+00   2.0580583e-02
   3.3300000e+02   4.0562000e-01   4.0562000e-01   4.1435409e-01   0.0000000e+00  -8.7340886e-03
   3.3400000e+02   4.3126000e-01   4.3126000e-01   4.6076670e-01   0.0000000e+00  -2.9506698e-02
   3.3500000e+02   4.7005000e-01   4.7005000e-01   4.1412848e-01   0.0000000e+00   5.5921520e-02
   3.3600000e+02   6.3244000e-01   6.3244000e-01   6.6591148e-01   0.0000000e+00  -3.3471477e-02
   3.3700000e+02   3.2306000e-01   3.2306000e-01   2.8726601e-01   0.0000000e+00   3.5793986e-02
   3.3800000e+02   4.8240000e-02   4.8240000e-02   4.6112870e-03   0.0000000e+00   4.3628713e-02
   3.3900000e+02   4.8950000e-02   4.8950000e-02   7.9446763e-02   0.0000000e+00  -3.0496763e-02
   3.4000000e+02   3.8974000e-01   3.8974000e-01   4.1629975e-01   0.0000000e+00  -2.6559748e-02
   3.4100000e+02   5.5982000e-01   5.5982000e-01   5.6481418e-01   0.0000000e+00  -4.9941783e-03
   3.4200000e+02   6.0900000e-01   6.0900000e-01   5.6778312e-01   0.0000000e+00   4.1216876e-02
   3.4300000e+02   9.0810000e-02   9.0810000e-02   3.9523360e-02   0.0000000e+00   5.1286640e-02
   3.4400000e+02   5.6686000e-01   5.6686000e-01   5.1716806e-01   0.0000000e+00   4.9691939e-02
   3.4500000e+02   1.4052000e-01   1.4052000e-01   1.9119362e-01   0.0000000e+00  -5.0673621e-02
   3.4600000e+02   1.6670000e-02   1.6670000e-02   9.3395504e-03   0.0000000e+00   7.3304496e-03
   3.4700000e+02   6.0674000e-01   6.0674000e-01   6.2659389e-01   0.0000000e+00  -1.9853890e-02
   3.4800000e+02   5.1020000e-01   5.1020000e-01   5.2309569e-01   0.0000000e+00  -1.2895694e-02
   3.4900000e+02   3.9555000e-01   3.9555000e-01   3.2720346e-01   0.0000000e+00   6.8346539e-02
   3.5000000e+02   4.0912000e-01   4.0912000e-01   3.2910249e-01   0.0000000e+00   8.0017509e-02
   3.5100000e+02   6.4727000e-01   6.4727000e-01   7.0099901e-01   0.0000000e+00  -5.3729009e-02
   3.5200000e+02   1.6120000e-02   1.6120000e-02   2.1035089e-02   0.0000000e+00  -4.9150894e-03
   3.5300000e+02   9.6200000e-02   9.6200000e-02   1.4857416e-01   0.0000000e+00  -5.2374155e-02
   3.5400000e+02   4.6520000e-01   4.6520000e-01   4.4962276e-01   0.0000000e+00   1.5577243e-02
   3.5500000e+02   1.0382000e-01   1.0382000e-01   1.5935963e-01   0.0000000e+00  -5.5539625e-02
   3.5600000e+02   6.1668000e-01   6.1668000e-01   6.1136654e-01   0.0000000e+00   5.3134635e-03
   3.5700000e+02   4.3702000e-01   4.3702000e-01   3.7815985e-01   0.0000000e+00   5.8860149e-02
   3.5800000e+02   1.9897000e-01   1.9897000e-01   1.7947033e-01   0.0000000e+00   1.9499668e-02
   3.5900000e+02   5.5701000e-01   5.5701000e-01   5.1441660e-01   0.0000000e+00   4.2593395e-02
   3.6000000e+02   3.8258000e-01   3.8258000e-01   3.9428765e-01   0.0000000e+00  -1.1707649e-02
   3.6100000e+02   1.1443000e-01   1.1443000e-01   9.5081025e-02   0.0000000e+00   1.9348975e-02
   3.6200000e+02   6.1444000e-01   6.1444000e-01   5.5694219e-01   0.0000000e+00   5.7497811e-02
   3.6300000e+02   3.5349000e-01   3.5349000e-01   3.4347835e-01   0.0000000e+00   1.0011650e-02
   3.6400000e+02   1.5249000e-01   1.5249000e-01   1.1487633e-01   0.0000000e+00   3.7613668e-02
   3.6500000e+02   5.1252000e-01   5.1252000e-01   5.3442561e-01   0.0000000e+00  -2.1905610e-02
   3.6600000e+02   2.8357000e-01   2.8357000e-01   2.6360780e-01   0.0000000e+00   1.9962203e-02
   3.6700000e+02   2.2943000e-01   2.2943000e-01   1.9126051e-01   0.0000000e+00   3.8169488e-02
   3.6800000e+02   2.3723000e-01   2.3723000e-01   2.3437365e-01   0.0000000e+00   2.8563524e-03
   3.6900000e+02   1.6080000e-02   1.6080000e-02   6.1046763e-02   0.0000000e+00  -4.4966763e-02
   3.7000000e+02   2.8612000e-01   2.8612000e-01   2.8620521e-01   0.0000000e+00  -8.5212078e-05
   3.7100000e+02   2.0412000e-01   2.0412000e-01   1.8084692e-01   0.0000000e+00   2.3273079e-02
   3.7200000e+02   1.4516000e-01   1.4516000e-01   2.0988809e-01   0.0000000e+00  -6.4728086e-02
   3.7300000e+02   2.0029000e-01   2.0029000e-01   2.4523467e-01   0.0000000e+00  -4.4944673e-02
   3.7400000e+02   3.9336000e-01   3.9336000e-01   3.8671051e-01   0.0000000e+00   6.6494913e-03
   3.7500000e+02   3.8236000e-01   3.8236000e-01   3.6267538e-01   0.0000000e+00   1.9684619e-02
   3.7600000e+02   9.0930000e-02   9.0930000e-02   3.8252100e-02   0.0000000e+00   5.2677900e-02
   3.7700000e+02   6.3779000e-01   6.3779000e-01   7.0445161e-01   0.0000000e+00  -6.6661611e-02
   3.7800000e+02   5.6230000e-02   5.6230000e-02   6.9797776e-02   0.0000000e+00  -1.3567776e-02
   3.7900000e+02   1.3635000e-01   1.3635000e-01   1.7345045e-01   0.0000000e+00  -3.7100454e-02
   3.8000000e+02   5.8744000e-01   5.8744000e-01   5.6790292e-01   0.0000000e+00   1.9537079e-02
   3.8100000e+02   1.0545000e-01   1.0545000e-01   1.5795550e-01   0.0000000e+00  -5.2505498e-02
   3.8200000e+02   4.1630000e-02   4.1630000e-02   1.9969008e-02   0.0000000e+00   2.1660992e-02
   3.8300000e+02   6.3340000e-01   6.3340000e-01   5.6922474e-01   0.0000000e+00   6.4175256e-02
   3.8400000e+02   2.6619000e-01   2.6619000e-01   2.1225117e-01   0.0000000e+00   5.3938833e-02
   3.8500000e+02   3.1492000e-01   3.1492000e-01   2.5128171e-01   0.0000000e+00   6.3638295e-02
   3.8600000e+02   1.0909000e-01   1.0909000e-01   1.2633089e-01   0.0000000e+00  -1.7240891e-02
   3.8700000e+02   4.1155000e-01   4.1155000e-01   4.1903957e-01   0.0000000e+00  -7.4895737e-03
   3.8800000e+02   3.0313000e-01   3.0313000e-01   3.3784640e-01   0.0000000e+00  -3.4716400e-02
   3.8900000e+02   9.4000000e-04   9.4000000e-04   1.2084722e-02   0.0000000e+00  -1.1144722e-02
   3.9000000e+02   2.3923000e-01   2.3923000e-01   2.8362265e-01   0.0000000e+00  -4.4392655e-02
   3.9100000e+02   4.6474000e-01   4.6474000e-01   5.1234526e-01   0.0000000e+00  -4.7605257e-02
   3.9200000e+02   4.4767000e-01   4.4767000e-01   4.9631958e-01   0.0000000e+00  -4.8649584e-02
   3.9300000e+02   1.7296000e-01   1.7296000e-01   1.6343638e-01   0.0000000e+00   9.5236235e-03
   3.9400000e+02   2.2374000e-01   2.2374000e-01   2.2732653e-01   0.0000000e+00  -3.5865301e-03
   3.9500000e+02   5.7801000e-01   5.7801000e-01   5.9408425e-01   0.0000000e+00  -1.6074247e-02
   3.9600000e+02   1.6021000e-01   1.6021000e-01   1.8637110e-01   0.0000000e+00  -2.6161103e-02
   3.9700000e+02   6.0530000e-01   6.0530000e-01   5.7672744e-01   0.0000000e+00   2.8572559e-02
   3.9800000e+02   1.6789000e-01   1.6789000e-01   2.3655048e-01   0.0000000e+00  -6.8660477e-02
   3.9900000e+02   4.5210000e-01   4.5210000e-01   4.7383647e-01   0.0000000e+00  -2.1736471e-02
   4.0000000e+02   1.2576000e-01   1.2576000e-01   1.2255257e-01   0.0000000e+00   3.2074276e-03
   4.0100000e+02   4.5042000e-01   4.5042000e-01   4.5442937e-01   0.0000000e+00  -4.0093727e-03
   4.0200000e+02   1.6239000e-01   1.6239000e-01   2.0249730e-01   0.0000000e+00  -4.0107295e-02
   4.0300000e+02   3.4544000e-01   3.4544000e-01   3.4285215e-01   0.0000000e+00   2.5878467e-03
   4.0400000e+02   3.3924000e-01   3.3924000e-01   3.0447775e-01   0.0000000e+00   3.4762250e-02
   4.0500000e+02   3.9885000e-01   3.9885000e-01   3.3764647e-01   0.0000000e+00   6.1203530e-02
   4.0600000e+02   5.5545000e-01   5.5545000e-01   5.7595450e-01   0.0000000e+00  -2.0504495e-02
   4.0700000e+02   1.6862000e-01   1.6862000e-01   1.7449739e-01   0.0000000e+00  -5.8773895e-03
   4.0800000e+02   1.4687000e-01   1.4687000e-01   1.6666075e-01   0.0000000e+00  -1.9790753e-02
   4.0900000e+02   2.1066000e-01   2.1066000e-01   2.3171586e-01   0.0000000e+00  -2.1055862e-02
   4.1000000e+02   4.9642000e-01   4.9642000e-01   4.7224877e-01   0.0000000e+00   2.4171230e-02
   4.1100000e+02   4.1342000e-01   4.1342000e-01   3.6485104e-01   0.0000000e+00   4.8568956e-02
   4.1200000e+02   4.7731000e-01   4.7731000e-01   5.1850327e-01   0.0000000e+00  -4.1193269e-02
   4.1300000e+02   1.9680000e-01   1.9680000e-01   1.7433843e-01   0.0000000e+00   2.2461572e-02
   4.1400000e+02   6.5900000e-03   6.5900000e-03  -3.7207231e-03   0.0000000e+00   1.0310723e-02
   4.1500000e+02   5.9150000e-01   5.9150000e-01   5.6836082e-01   0.0000000e+00   2.3139176e-02
   4.1600000e+02   4.5590000e-01   4.5590000e-01   4.5025831e-01   0.0000000e+00   5.6416870e-03
   4.1700000e+02   8.2990000e-02   8.2990000e-02   1.1744603e-01   0.0000000e+00  -3.4456029e-02
   4.1800000e+02   5.8684000e-01   5.8684000e-01   5.5947329e-01   0.0000000e+00   2.7366714e-02
   4.1900000e+02   2.4549000e-01   2.4549000e-01   1.9745088e-01   0.0000000e+00   4.8039125e-02
   4.2000000e+02   3.9176000e-01   3.9176000e-01   3.6581576e-01   0.0000000e+00   2.5944244e-02
   4.2100000e+02   1.2790000e-02   1.2790000e-02   6.3684629e-02   0.0000000e+00  -5.0894629e-02
   4.2200000e+02   3.3666000e-01   3.3666000e-01   2.9663437e-01   0.0000000e+00   4.0025632e-02
   4.2300000e+02   7.7110000e-02   7.7110000e-02   5.9776239e-02   0.0000000e+00   1.7333761e-02
   4.2400000e+02   6.0258000e-01   6.0258000e-01   5.4460197e-01   0.0000000e+00   5.7978035e-02
   4.2500000e+02   2.6992000e-01   2.6992000e-01   2.3057829e-01   0.0000000e+00   3.9341708e-02
   4.2600000e+02   5.5006000e-01   5.5006000e-01   5.3365786e-01   0.0000000e+00   1.6402144e-02
   4.2700000e+02   4.7399000e-01   4.7399000e-01   5.0263158e-01   0.0000000e+00  -2.8641580e-02
   4.2800000e+02   4.1692000e-01   4.1692000e-01   4.0591659e-01   0.0000000e+00   1.1003407e-02
   4.2900000e+02   4.7590000e-01   4.7590000e-01   4.8617619e-01   0.0000000e+00  -1.0276189e-02
   4.3000000e+02   4.9405000e-01   4.9405000e-01   4.3901578e-01   0.0000000e+00   5.5034224e-02
   4.3100000e+02   6.2898000e-01   6.2898000e-01   6.0244126e-01   0.0000000e+00   2.6538739e-02
   4.3200000e+02   5.8172000e-01   5.8172000e-01   5.9715221e-01   0.0000000e+00  -1.5432207e-02
   4.3300000e+02   6.4224000e-01   6.4224000e-01   5.9164231e-01   0.0000000e+00   5.0597692e-02
   4.3400000e+02   1.4522000e-01   1.4522000e-01   8.1650026e-02   0.0000000e+00   6.3569974e-02
   4.3500000e+02   5.0759000e-01   5.0759000e-01   5.7047985e-01   0.0000000e+00  -6.2889853e-02
   4.3600000e+02   2.6617000e-01   2.6617000e-01   2.0781106e-01   0.0000000e+00   5.8358939e-02
   4.3700000e+02   5.0164000e-01   5.0164000e-01   5.1897114e-01   0.0000000e+00  -1.7331142e-02
   4.3800000e+02   5.6273000e-01   5.6273000e-01   6.2508481e-01   0.0000000e+00  -6.2354805e-02
   4.3900000e+02   6.3531000e-01   6.3531000e-01   6.9147481e-01   0.0000000e+00  -5.6164815e-02
   4.4000000e+02   1.4052000e-01   1.4052000e-01   1.3316233e-01   0.0000000e+00   7.3576683e-03
   4.4100000e+02   4.8881000e-01   4.8881000e-01   5.4480611e-01   0.0000000e+00  -5.5996111e-02
   4.4200000e+02   3.9290000e-01   3.9290000e-01   4.0500004e-01   0.0000000e+00  -1.2100042e-02
   4.4300000e+02   3.5782000e-01   3.5782000e-01   3.9946583e-01   0.0000000e+00  -4.1645833e-02
   4.4400000e+02   4.3253000e-01   4.3253000e-01   4.1582268e-01   0.0000000e+00   1.6707317e-02
   4.4500000e+02   5.2853000e-01   5.2853000e-01   5.0704022e-01   0.0000000e+00   2.1489778e-02
   4.4600000e+02   4.6509000e-01   4.6509000e-01   5.1012986e-01   0.0000000e+00  -4.5039864e-02
   4.4700000e+02   3.2982000e-01   3.2982000e-01   3.5497483e-01   0.0000000e+00  -2.5154833e-02
   4.4800000e+02   2.7915000e-01   2.7915000e-01   2.4918350e-01   0.0000000e+00   2.9966499e-02
   4.4900000e+02   4.2525000e-01   4.2525000e-01   3.9785639e-01   0.0000000e+00   2.7393614e-02
   4.5000000e+02   2.3954000e-01   2.3954000e-01   1.6133145e-01   0.0000000e+00   7.8208550e-02
   4.5100000e+02   6.4480000e-02   6.4480000e-02   2.1981410e-02   0.0000000e+00   4.2498590e-02
   4.5200000e+02   5.6507000e-01   5.6507000e-01   5.6720003e-01   0.0000000e+00  -2.1300255e-03
   4.5300000e+02   3.9680000e-01   3.9680000e-01   3.5738923e-01   0.0000000e+00   3.9410766e-02
   4.5400000e+02   3.2741000e-01   3.2741000e-01   3.9154112e-01   0.0000000e+00  -6.4131117e-02
   4.5500000e+02   6.0560000e-02   6.0560000e-02   9.5978078e-02   0.0000000e+00  -3.5418078e-02
   4.5600000e+02   9.2740000e-02   9.2740000e-02   6.7352654e-02   0.0000000e+00   2.5387346e-02
   4.5700000e+02   2.3200000e-03   2.3200000e-03   1.6155049e-02   0.0000000e+00  -1.3835049e-02
   4.5800000e+02   1.4582000e-01   1.4582000e-01   1.7729181e-01   0.0000000e+00  -3.1471810e-02
   4.5900000e+02   3.2702000e-01   3.2702000e-01   3.8916940e-01   0.0000000e+00  -6.2149396e-02
   4.6000000e+02   1.3011000e-01   1.3011000e-01   1.4403285e-01   0.0000000e+00  -1.3922855e-02
   4.6100000e+02   1.5460000e-02   1.5460000e-02   6.7536828e-02   0.0000000e+00  -5.2076828e-02
   4.6200000e+02   4.5208000e-01   4.5208000e-01   4.9773055e-01   0.0000000e+00  -4.5650551e-02
   4.6300000e+02   1.9202000e-01   1.9202000e-01   1.5518550e-01   0.0000000e+00   3.6834498e-02
   4.6400000e+02   5.5494000e-01   5.5494000e-01   5.8116928e-01   0.0000000e+00  -2.6229278e-02
   4.6500000e+02   1.2040000e-02   1.2040000e-02   6.9118817e-02   0.0000000e+00  -5.7078817e-02
   4.6600000e+02   6.3600000e-03   6.3600000e-03   6.1190977e-03   0.0000000e+00   2.4090232e-04
   4.6700000e+02   5.1265000e-01   5.1265000e-01   4.5075421e-01   0.0000000e+00   6.1895794e-02
   4.6800000e+02   1.8931000e-01   1.8931000e-01   2.1401909e-01   0.0000000e+00  -2.4709086e-02
   4.6900000e+02   2.7655000e-01   2.7655000e-01   2.7340550e-01   0.0000000e+00   3.1445037e-03
   4.7000000e+02   1.2402000e-01   1.2402000e-01   1.1770284e-01   0.0000000e+00   6.3171564e-03
   4.7100000e+02   1.3836000e-01   1.3836000e-01   7.4798313e-02   0.0000000e+00   6.3561687e-02
   4.7200000e+02   5.8265000e-01   5.8265000e-01   5.4235264e-01   0.0000000e+00   4.0297361e-02
   4.7300000e+02   5.7381000e-01   5.7381000e-01   5.9393857e-01   0.0000000e+00  -2.0128573e-02
   4.7400000e+02   4.5512000e-01   4.5512000e-01   4.2088031e-01   0.0000000e+00   3.4239688e-02
   4.7500000e+02   5.4148000e-01   5.4148000e-01   5.2469172e-01   0.0000000e+00   1.6788278e-02
   4.7600000e+02   5.0433000e-01   5.0433000e-01   5.2330401e-01   0.0000000e+00  -1.8974014e-02
   4.7700000e+02   3.7110000e-02   3.7110000e-02  -1.9373026e-02   0.0000000e+00   5.6483026e-02
   4.7800000e+02   5.8401000e-01   5.8401000e-01   6.2558876e-01   0.0000000e+00  -4.1578757e-02
   4.7900000e+02   3.2901000e-01   3.2901000e-01   3.3692517e-01   0.0000000e+00  -7.9151676e-03
   4.8000000e+02   6.3154000e-01   6.3154000e-01   6.6516171e-01   0.0000000e+00  -3.3621708e-02
   4.8100000e+02   6.2945000e-01   6.2945000e-01   6.6317865e-01   0.0000000e+00  -3.3728648e-02
   4.8200000e+02   1.2261000e-01   1.2261000e-01   1.7885460e-01   0.0000000e+00  -5.6244601e-02
   4.8300000e+02   4.1656000e-01   4.1656000e-01   3.9378000e-01   0.0000000e+00   2.2780002e-02
   4.8400000e+02   4.2141000e-01   4.2141000e-01   3.8119022e-01   0.0000000e+00   4.0219784e-02
   4.8500000e+02   5.5278000e-01   5.5278000e-01   4.9733723e-01   0.0000000e+00   5.5442766e-02
   4.8600000e+02   4.3750000e-01   4.3750000e-01   4.0913637e-01   0.0000000e+00   2.8363626e-02
   4.8700000e+02   7.8870000e-02   7.8870000e-02   4.5381339e-02   0.0000000e+00   3.3488661e-02
   4.8800000e+02   5.7716000e-01   5.7716000e-01   6.1462737e-01   0.0000000e+00  -3.7467373e-02
   4.8900000e+02   5.2135000e-01   5.2135000e-01   5.6807822e-01   0.0000000e+00  -4.6728224e-02
   4.9000000e+02   4.8860000e-02   4.8860000e-02   1.0953731e-01   0.0000000e+00  -6.0677305e-02
   4.9100000e+02   1.6071000e-01   1.6071000e-01   1.4079496e-01   0.0000000e+00   1.9915038e-02
   4.9200000e+02   5.5455000e-01   5.5455000e-01   5.1066681e-01   0.0000000e+00   4.3883188e-02
   4.9300000e+02   4.0083000e-01   4.0083000e-01   4.3577064e-01   0.0000000e+00  -3.4940636e-02
   4.9400000e+02   1.2429000e-01   1.2429000e-01   1.0565675e-01   0.0000000e+00   1.8633252e-02
   4.9500000e+02   3.9975000e-01   3.9975000e-01   4.1380503e-01   0.0000000e+00  -1.4055031e-02
   4.9600000e+02   2.9551000e-01   2.9551000e-01   2.4892938e-01   0.0000000e+00   4.6580615e-02
   4.9700000e+02   1.8282000e-01   1.8282000e-01   1.3205196e-01   0.0000000e+00   5.0768038e-02
   4.9800000e+02   6.1212000e-01   6.1212000e-01   6.2339896e-01   0.0000000e+00  -1.1278962e-02
   4.9900000e+02   4.5053000e-01   4.5053000e-01   4.3449697e-01   0.0000000e+00   1.6033031e-02
   5.0000000e+02   5.8443000e-01   5.8443000e-01   6.0545909e-01   0.0000000e+00  -2.1029094e-02
   5.0100000e+02   6.3890000e-01   6.3890000e-01   5.7167572e-01   0.0000000e+00   6.7224276e-02
   5.0200000e+02   3.3136000e-01   3.3136000e-01   3.0638901e-01   0.0000000e+00   2.4970988e-02
   5.0300000e+02   5.2000000e-01   5.2000000e-01   4.9442624e-01   0.0000000e+00   2.5573761e-02
   5.0400000e+02   3.5640000e-02   3.5640000e-02   6.3263745e-02   0.0000000e+00  -2.7623745e-02
   5.0500000e+02   8.7450000e-02   8.7450000e-02   1.0670249e-01   0.0000000e+00  -1.9252493e-02
   5.0600000e+02   4.5280000e-01   4.5280000e-01   4.1907411e-01   0.0000000e+00   3.3725887e-02
   5.0700000e+02   5.1080000e-01   5.1080000e-01   5.1899129e-01   0.0000000e+00  -8.1912918e-03
   5.0800000e+02   5.3015000e-01   5.3015000e-01   5.0791095e-01   0.0000000e+00   2.2239053e-02
   5.0900000e+02   1.2798000e-01   1.2798000e-01   1.3981812e-01   0.0000000e+00  -1.1838115e-02
   5.1000000e+02   6.4784000e-01   6.4784000e-01   7.0832850e-01   0.0000000e+00  -6.0488503e-02
   5.1100000e+02   9.0230000e-02   9.0230000e-02   1.2423604e-01   0.0000000e+00  -3.4006039e-02
   5.1200000e+02   3.7896000e-01   3.7896000e-01   3.4661101e-01   0.0000000e+00   3.2348990e-02
   5.1300000e+02   4.7008000e-01   4.7008000e-01   4.8906598e-01   0.0000000e+00  -1.8985979e-02
   5.1400000e+02   4.1901000e-01   4.1901000e-01   4.1096221e-01   0.0000000e+00   8.0477862e-03
   5.1500000e+02   1.2600000e-01   1.2600000e-01   5.2814526e-02   0.0000000e+00   7.3185474e-02
   5.1600000e+02   2.0032000e-01   2.0032000e-01   1.4386749e-01   0.0000000e+00   5.6452507e-02
   5.1700000e+02   5.5382000e-01   5.5382000e-01   5.8322330e-01   0.0000000e+00  -2.9403301e-02
   5.1800000e+02   3.8856000e-01   3.8856000e-01   4.0221956e-01   0.0000000e+00  -1.3659556e-02
   5.1900000e+02   3.6966000e-01   3.6966000e-01   3.7556661e-01   0.0000000e+00  -5.9066105e-03
   5.2000000e+02   5.9191000e-01   5.9191000e-01   5.5398983e-01   0.0000000e+00   3.7920166e-02
   5.2100000e+02   3.3560000e-01   3.3560000e-01   3.3191362e-01   0.0000000e+00   3.6863815e-03
   5.2200000e+02   5.1922000e-01   5.1922000e-01   5.8316372e-01   0.0000000e+00  -6.3943715e-02
   5.2300000e+02   6.9450000e-02   6.9450000e-02   3.2224140e-02   0.0000000e+00   3.7225860e-02
   5.2400000e+02   1.4450000e-02   1.4450000e-02  -1.8915467e-02   0.0000000e+00   3.3365467e-02
   5.2500000e+02   7.4990000e-02   7.4990000e-02   1.1291979e-01   0.0000000e+00  -3.7929793e-02
   5.2600000e+02   2.4498000e-01   2.4498000e-01   2.1817201e-01   0.0000000e+00   2.6807992e-02
   5.2700000e+02   2.3929000e-01   2.3929000e-01   2.3142654e-01   0.0000000e+00   7.8634650e-03
   5.2800000e+02   5.0361000e-01   5.0361000e-01   5.0083171e-01   0.0000000e+00   2.7782942e-03
   5.2900000e+02   2.0526000e-01   2.0526000e-01   1.5872035e-01   0.0000000e+00   4.6539650e-02
   5.3000000e+02   3.8022000e-01   3.8022000e-01   3.8991057e-01   0.0000000e+00  -9.6905741e-03
   5.3100000e+02   2.3372000e-01   2.3372000e-01   2.3645797e-01   0.0000000e+00  -2.7379725e-03
   5.3200000e+02   3.7290000e-01   3.7290000e-01   4.0876295e-01   0.0000000e+00  -3.5862953e-02
   5.3300000e+02   2.7406000e-01   2.7406000e-01   3.3046521e-01   0.0000000e+00  -5.6405207e-02
   5.3400000e+02   6.3217000e-01   6.3217000e-01   6.6802126e-01   0.0000000e+00  -3.5851264e-02
   5.3500000e+02   3.6861000e-01   3.6861000e-01   3.3219552e-01   0.0000000e+00   3.6414483e-02
   5.3600000e+02   2.0282000e-01   2.0282000e-01   1.9055236e-01   0.0000000e+00   1.2267643e-02
   5.3700000e+02   4.3428000e-01   4.3428000e-01   4.3469061e-01   0.0000000e+00  -4.1061428e-04
   5.3800000e+02   2.7386000e-01   2.7386000e-01   2.2157606e-01   0.0000000e+00   5.2283938e-02
   5.3900000e+02   6.1620000e-01   6.1620000e-01   6.9741025e-01   0.0000000e+00  -8.1210250e-02
   5.4000000e+02   1.3214000e-01   1.3214000e-01   6.8555836e-02   0.0000000e+00   6.3584164e-02
   5.4100000e+02   1.9909000e-01   1.9909000e-01   2.1731260e-01   0.0000000e+00  -1.8222600e-02
   5.4200000e+02   3.4164000e-01   3.4164000e-01   3.6348387e-01   0.0000000e+00  -2.1843874e-02
   5.4300000e+02   6.9470000e-02   6.9470000e-02   4.4330891e-02   0.0000000e+00   2.5139109e-02
   5.4400000e+02   3.6844000e-01   3.6844000e-01   3.9172625e-01   0.0000000e+00  -2.3286254e-02
   5.4500000e+02   1.5000000e-03   1.5000000e-03  -3.5715798e-02   0.0000000e+00   3.7215798e-02
   5.4600000e+02   5.3383000e-01   5.3383000e-01   6.0762682e-01   0.0000000e+00  -7.3796823e-02
   5.4700000e+02   6.4728000e-01   6.4728000e-01   6.5234838e-01   0.0000000e+00  -5.0683842e-03
   5.4800000e+02   4.7635000e-01   4.7635000e-01   5.0293303e-01   0.0000000e+00  -2.6583032e-02
   5.4900000e+02   4.1168000e-01   4.1168000e-01   4.1074564e-01   0.0000000e+00   9.3436135e-04
   5.5000000e+02   5.3948000e-01   5.3948000e-01   5.2345140e-01   0.0000000e+00   1.6028601e-02
   5.5100000e+02   1.6903000e-01   1.6903000e-01   1.5650444e-01   0.0000000e+00   1.2525564e-02
   5.5200000e+02   1.0998000e-01   1.0998000e-01   1.7656140e-01   0.0000000e+00  -6.6581404e-02
   5.5300000e+02   3.1900000e-03   3.1900000e-03   3.9505633e-02   0.0000000e+00  -3.6315633e-02
   5.5400000e+02   1.7260000e-02   1.7260000e-02  -1.2584018e-02   0.0000000e+00   2.9844018e-02
   5.5500000e+02   1.3318000e-01   1.3318000e-01   1.1448113e-01   0.0000000e+00   1.8698869e-02
   5.5600000e+02   3.6480000e-02   3.6480000e-02  -2.0564790e-02   0.0000000e+00   5.7044790e-02
   5.5700000e+02   2.9430000e-02   2.9430000e-02   2.9138921e-02   0.0000000e+00   2.9107911e-04
   5.5800000e+02   4.5374000e-01   4.5374000e-01   4.4340464e-01   0.0000000e+00   1.0335362e-02
   5.5900000e+02   5.9080000e-01   5.9080000e-01   5.8526240e-01   0.0000000e+00   5.5376008e-03
   5.6000000e+02   6.4979000e-01   6.4979000e-01   6.3029011e-01   0.0000000e+00   1.9499892e-02
   5.6100000e+02   2.0989000e-01   2.0989000e-01   1.9919442e-01   0.0000000e+00   1.0695584e-02
   5.6200000e+02   4.7634000e-01   4.7634000e-01   4.9918788e-01   0.0000000e+00  -2.2847878e-02
   5.6300000e+02   2.5518000e-01   2.5518000e-01   2.4894241e-01   0.0000000e+00   6.2375901e-03
   5.6400000e+02   3.7350000e-02   3.7350000e-02   6.1861737e-02   0.0000000e+00  -2.4511737e-02
   5.6500000e+02   9.2200000e-02   9.2200000e-02   8.8077364e-02   0.0000000e+00   4.1226363e-03
   5.6600000e+02   4.5370000e-01   4.5370000e-01   4.1689059e-01   0.0000000e+00   3.6809411e-02
   5.6700000e+02   2.4930000e-01   2.4930000e-01   3.1961826e-01   0.0000000e+00  -7.0318256e-02
   5.6800000e+02   5.8961000e-01   5.8961000e-01   6.1498569e-01   0.0000000e+00  -2.5375688e-02
   5.6900000e+02   5.8216000e-01   5.8216000e-01   5.9492904e-01   0.0000000e+00  -1.2769042e-02
   5.7000000e+02   6.0885000e-01   6.0885000e-01   6.5927160e-01   0.0000000e+00  -5.0421601e-02
   5.7100000e+02   2.5801000e-01   2.5801000e-01   2.9393951e-01   0.0000000e+00  -3.5929508e-02
   5.7200000e+02   5.3492000e-01   5.3492000e-01   4.6026161e-01   0.0000000e+00   7.4658393e-02
   5.7300000e+02   4.5533000e-01   4.5533000e-01   4.8515037e-01   0.0000000e+00  -2.9820368e-02
   5.7400000e+02   3.3073000e-01   3.3073000e-01   3.6510180e-01   0.0000000e+00  -3.4371802e-02
   5.7500000e+02   2.6320000e-02   2.6320000e-02  -5.9815351e-03   0.0000000e+00   3.2301535e-02
   5.7600000e+02   4.7583000e-01   4.7583000e-01   5.2645189e-01   0.0000000e+00  -5.0621893e-02
   5.7700000e+02   4.9087000e-01   4.9087000e-01   4.6033275e-01   0.0000000e+00   3.0537253e-02
   5.7800000e+02   1.3406000e-01   1.3406000e-01   1.5889434e-01   0.0000000e+00  -2.4834341e-02
   5.7900000e+02   6.0328000e-01   6.0328000e-01   5.8236008e-01   0.0000000e+00   2.0919922e-02
   5.8000000e+02   2.2778000e-01   2.2778000e-01   2.1812904e-01   0.0000000e+00   9.6509638e-03
   5.8100000e+02   4.8400000e-01   4.8400000e-01   5.2360636e-01   0.0000000e+00  -3.9606356e-02
   5.8200000e+02   5.5687000e-01   5.5687000e-01   5.3070939e-01   0.0000000e+00   2.6160605e-02
   5.8300000e+02   1.7486000e-01   1.7486000e-01   2.2210586e-01   0.0000000e+00  -4.7245858e-02
   5.8400000e+02   4.0170000e-01   4.0170000e-01   3.6504851e-01   0.0000000e+00   3.6651491e-02
   5.8500000e+02   1.2246000e-01   1.2246000e-01   1.3941005e-01   0.0000000e+00  -1.6950050e-02
   5.8600000e+02   2.0218000e-01   2.0218000e-01   2.0395396e-01   0.0000000e+00  -1.7739568e-03
   5.8700000e+02   5.7030000e-02   5.7030000e-02   1.0385140e-01   0.0000000e+00  -4.6821402e-02
   5.8800000e+02   4.3396000e-01   4.3396000e-01   4.8975000e-01   0.0000000e+00  -5.5789996e-02
   5.8900000e+02   2.0518000e-01   2.0518000e-01   2.2485299e-01   0.0000000e+00  -1.9672993e-02
   5.9000000e+02   5.7582000e-01   5.7582000e-01   5.0221942e-01   0.0000000e+00   7.3600579e-02
   5.9100000e+02   5.6114000e-01   5.6114000e-01   5.7280133e-01   0.0000000e+00  -1.1661328e-02
   5.9200000e+02   2.8184000e-01   2.8184000e-01   3.4212542e-01   0.0000000e+00  -6.0285420e-02
   5.9300000e+02   1.4014000e-01   1.4014000e-01   1.3821295e-01   0.0000000e+00   1.9270515e-03
   5.9400000e+02   5.6670000e-02   5.6670000e-02   2.4034582e-02   0.0000000e+00   3.2635418e-02
   5.9500000e+02   3.8357000e-01   3.8357000e-01   3.4765731e-01   0.0000000e+00   3.5912687e-02
   5.9600000e+02   4.5293000e-01   4.5293000e-01   4.1827774e-01   0.0000000e+00   3.4652262e-02
   5.9700000e+02   3.0172000e-01   3.0172000e-01   2.8184245e-01   0.0000000e+00   1.9877547e-02
   5.9800000e+02   2.6830000e-01   2.6830000e-01   2.6699391e-01   0.0000000e+00   1.3060894e-03
   5.9900000e+02   2.2970000e-02   2.2970000e-02   2.0152028e-03   0.0000000e+00   2.0954797e-02
   6.0000000e+02   5.1660000e-02   5.1660000e-02   4.0139060e-02   0.0000000e+00   1.1520940e-02
   6.0100000e+02   6.4056000e-01   6.4056000e-01   5.7754268e-01   0.0000000e+00   6.3017321e-02
   6.0200000e+02   3.4060000e-02   3.4060000e-02  -4.0116630e-02   0.0000000e+00   7.4176630e-02
   6.0300000e+02   7.4720000e-02   7.4720000e-02   1.1579772e-01   0.0000000e+00  -4.1077719e-02
   6.0400000e+02   5.6459000e-01   5.6459000e-01   5.0171719e-01   0.0000000e+00   6.2872811e-02
   6.0500000e+02   5.3229000e-01   5.3229000e-01   5.1393093e-01   0.0000000e+00   1.8359073e-02
   6.0600000e+02   1.2591000e-01   1.2591000e-01   1.3231815e-01   0.0000000e+00  -6.4081537e-03
   6.0700000e+02   4.4440000e-01   4.4440000e-01   4.6208689e-01   0.0000000e+00  -1.7686895e-02
   6.0800000e+02   4.6337000e-01   4.6337000e-01   4.9171542e-01   0.0000000e+00  -2.8345421e-02
   6.0900000e+02   5.4159000e-01   5.4159000e-01   5.6002170e-01   0.0000000e+00  -1.8431696e-02
   6.1000000e+02   1.6570000e-02   1.6570000e-02  -1.3339058e-02   0.0000000e+00   2.9909058e-02
   6.1100000e+02   3.1650000e-01   3.1650000e-01   3.0362614e-01   0.0000000e+00   1.2873860e-02
   6.1200000e+02   3.6056000e-01   3.6056000e-01   3.2448893e-01   0.0000000e+00   3.6071066e-02
   6.1300000e+02   5.4271000e-01   5.4271000e-01   5.6935734e-01   0.0000000e+00  -2.6647341e-02
   6.1400000e+02   2.8444000e-01   2.8444000e-01   3.1732217e-01   0.0000000e+00  -3.2882168e-02
   6.1500000e+02   2.8608000e-01   2.8608000e-01   3.3982534e-01   0.0000000e+00  -5.3745338e-02
   6.1600000e+02   2.9052000e-01   2.9052000e-01   2.9748486e-01   0.0000000e+00  -6.9648639e-03
   6.1700000e+02   3.0053000e-01   3.0053000e-01   2.8049421e-01   0.0000000e+00   2.0035789e-02
   6.1800000e+02   1.4000000e-02   1.4000000e-02  -2.7984748e-02   0.0000000e+00   4.1984748e-02
   6.1900000e+02   5.8379000e-01   5.8379000e-01   5.8680575e-01   0.0000000e+00  -3.0157453e-03
   6.2000000e+02   6.6330000e-02   6.6330000e-02   1.2141535e-01   0.0000000e+00  -5.5085346e-02
   6.2100000e+02   1.1605000e-01   1.1605000e-01   1.7068181e-01   0.0000000e+00  -5.4631808e-02
   6.2200000e+02   4.1664000e-01   4.1664000e-01   3.6464395e-01   0.0000000e+00   5.1996050e-02
   6.2300000e+02   5.9843000e-01   5.9843000e-01   5.3830200e-01   0.0000000e+00   6.0128005e-02
   6.2400000e+02   5.8701000e-01   5.8701000e-01   5.5233026e-01   0.0000000e+00   3.4679744e-02
   6.2500000e+02   6.4520000e-01   6.4520000e-01   5.8737886e-01   0.0000000e+00   5.7821142e-02
   6.2600000e+02   1.4790000e-01   1.4790000e-01   1.4681094e-01   0.0000000e+00   1.0890645e-03
   6.2700000e+02   5.2705000e-01   5.2705000e-01   4.7944824e-01   0.0000000e+00   4.7601758e-02
   6.2800000e+02   4.6703000e-01   4.6703000e-01   4.4162711e-01   0.0000000e+00   2.5402892e-02
   6.2900000e+02   5.6229000e-01   5.6229000e-01   5.4290803e-01   0.0000000e+00   1.9381968e-02
   6.3000000e+02   8.8580000e-02   8.8580000e-02   6.4122127e-02   0.0000000e+00   2.4457873e-02
   6.3100000e+02   4.4273000e-01   4.4273000e-01   4.6108152e-01   0.0000000e+00  -1.8351519e-02
   6.3200000e+02   6.1563000e-01   6.1563000e-01   5.7970566e-01   0.0000000e+00   3.5924337e-02
   6.3300000e+02   2.0850000e-02   2.0850000e-02  -3.6640317e-02   0.0000000e+00   5.7490317e-02
   6.3400000e+02   4.4040000e-02   4.4040000e-02   9.4900322e-03   0.0000000e+00   3.4549968e-02
   6.3500000e+02   2.5761000e-01   2.5761000e-01   3.2827732e-01   0.0000000e+00  -7.0667318e-02
   6.3600000e+02   2.2330000e-01   2.2330000e-01   2.2004258e-01   0.0000000e+00   3.2574244e-03
   6.3700000e+02   3.9221000e-01   3.9221000e-01   3.2496285e-01   0.0000000e+00   6.7247148e-02
   6.3800000e+02   5.6116000e-01   5.6116000e-01   6.0103487e-01   0.0000000e+00  -3.9874874e-02
   6.3900000e+02   4.7720000e-02   4.7720000e-02   8.5486221e-02   0.0000000e+00  -3.7766221e-02
   6.4000000e+02   4.5153000e-01   4.5153000e-01   4.7034351e-01   0.0000000e+00  -1.8813514e-02
   6.4100000e+02   4.3956000e-01   4.3956000e-01   4.1150280e-01   0.0000000e+00   2.8057202e-02
   6.4200000e+02   5.8202000e-01   5.8202000e-01   5.8063599e-01   0.0000000e+00   1.3840134e-03
   6.4300000e+02   2.1138000e-01   2.1138000e-01   2.6299878e-01   0.0000000e+00  -5.1618782e-02
   6.4400000e+02   1.3490000e-01   1.3490000e-01   9.1443140e-02   0.0000000e+00   4.3456860e-02
   6.4500000e+02   5.4152000e-01   5.4152000e-01   5.8644815e-01   0.0000000e+00  -4.4928152e-02
   6.4600000e+02   1.3038000e-01   1.3038000e-01   1.6909966e-01   0.0000000e+00  -3.8719664e-02
   6.4700000e+02   4.0035000e-01   4.0035000e-01   3.9606545e-01   0.0000000e+00   4.2845502e-03
   6.4800000e+02   3.2740000e-01   3.2740000e-01   3.0851175e-01   0.0000000e+00   1.8888249e-02
   6.4900000e+02   3.8070000e-01   3.8070000e-01   4.2084537e-01   0.0000000e+00  -4.0145375e-02
   6.5000000e+02   2.2691000e-01   2.2691000e-01   2.6165369e-01   0.0000000e+00  -3.4743693e-02
   6.5100000e+02   3.8346000e-01   3.8346000e-01   3.5788385e-01   0.0000000e+00   2.5576154e-02
   6.5200000e+02   5.3290000e-02   5.3290000e-02   1.1034602e-01   0.0000000e+00  -5.7056017e-02
   6.5300000e+02   5.6560000e-02   5.6560000e-02   9.9265033e-02   0.0000000e+00  -4.2705033e-02
   6.5400000e+02   2.9460000e-01   2.9460000e-01   3.0998595e-01   0.0000000e+00  -1.5385946e-02
   6.5500000e+02   3.8910000e-02   3.8910000e-02   4.1314513e-02   0.0000000e+00  -2.4045130e-03
   6.5600000e+02   1.8543000e-01   1.8543000e-01   2.1247265e-01   0.0000000e+00  -2.7042647e-02
   6.5700000e+02   3.3138000e-01   3.3138000e-01   3.1944165e-01   0.0000000e+00   1.1938352e-02
   6.5800000e+02   5.3957000e-01   5.3957000e-01   5.8841999e-01   0.0000000e+00  -4.8849985e-02
   6.5900000e+02   2.7727000e-01   2.7727000e-01   2.1843817e-01   0.0000000e+00   5.8831831e-02
   6.6000000e+02   3.4242000e-01   3.4242000e-01   3.1250187e-01   0.0000000e+00   2.9918131e-02
   6.6100000e+02   4.9909000e-01   4.9909000e-01   5.0079683e-01   0.0000000e+00  -1.7068310e-03
   6.6200000e+02   7.6500000e-02   7.6500000e-02   7.8798377e-02   0.0000000e+00  -2.2983771e-03
   6.6300000e+02   2.7433000e-01   2.7433000e-01   2.6749172e-01   0.0000000e+00   6.8382844e-03
   6.6400000e+02   8.1640000e-02   8.1640000e-02   1.5101728e-01   0.0000000e+00  -6.9377278e-02
   6.6500000e+02   1.5125000e-01   1.5125000e-01   1.8431676e-01   0.0000000e+00  -3.3066762e-02
   6.6600000e+02   3.9638000e-01   3.9638000e-01   4.3032160e-01   0.0000000e+00  -3.3941604e-02
   6.6700000e+02   4.7235000e-01   4.7235000e-01   4.9409397e-01   0.0000000e+00  -2.1743971e-02
   6.6800000e+02   4.8764000e-01   4.8764000e-01   5.0269373e-01   0.0000000e+00  -1.5053734e-02
   6.6900000e+02   5.6417000e-01   5.6417000e-01   6.1247213e-01   0.0000000e+00  -4.8302132e-02
   6.7000000e+02   5.1805000e-01   5.1805000e-01   4.9163162e-01   0.0000000e+00   2.6418380e-02
   6.7100000e+02   2.1538000e-01   2.1538000e-01   1.6874932e-01   0.0000000e+00   4.6630684e-02
   6.7200000e+02   5.3852000e-01   5.3852000e-01   4.8383138e-01   0.0000000e+00   5.4688621e-02
   6.7300000e+02   1.9216000e-01   1.9216000e-01   2.2438858e-01   0.0000000e+00  -3.2228578e-02
   6.7400000e+02   6.4253000e-01   6.4253000e-01   6.2432172e-01   0.0000000e+00   1.8208284e-02
   6.7500000e+02   1.5577000e-01   1.5577000e-01   1.2568881e-01   0.0000000e+00   3.0081189e-02
   6.7600000e+02   5.9104000e-01   5.9104000e-01   5.6787323e-01   0.0000000e+00   2.3166766e-02
   6.7700000e+02   5.1105000e-01   5.1105000e-01   4.7333736e-01   0.0000000e+00   3.7712635e-02
   6.7800000e+02   4.0098000e-01   4.0098000e-01   4.6242461e-01   0.0000000e+00  -6.1444605e-02
   6.7900000e+02   5.4834000e-01   5.4834000e-01   5.3644820e-01   0.0000000e+00   1.1891799e-02
   6.8000000e+02   4.2367000e-01   4.2367000e-01   4.5215291e-01   0.0000000e+00  -2.8482909e-02
   6.8100000e+02   5.6796000e-01   5.6796000e-01   5.3875624e-01   0.0000000e+00   2.9203761e-02
   6.8200000e+02   4.7088000e-01   4.7088000e-01   4.2415080e-01   0.0000000e+00   4.6729202e-02
   6.8300000e+02   6.4847000e-01   6.4847000e-01   6.4715347e-01   0.0000000e+00   1.3165275e-03
   6.8400000e+02   2.2956000e-01   2.2956000e-01   1.9025750e-01   0.0000000e+00   3.9302504e-02
   6.8500000e+02   2.0859000e-01   2.0859000e-01   1.5320848e-01   0.0000000e+00   5.5381521e-02
   6.8600000e+02   6.1171000e-01   6.1171000e-01   6.4499867e-01   0.0000000e+00  -3.3288670e-02
   6.8700000e+02   6.4223000e-01   6.4223000e-01   5.9644195e-01   0.0000000e+00   4.5788052e-02
   6.8800000e+02   5.6823000e-01   5.6823000e-01   5.1764294e-01   0.0000000e+00   5.0587064e-02
   6.8900000e+02   9.5350000e-02   9.5350000e-02   8.8554535e-02   0.0000000e+00   6.7954650e-03
   6.9000000e+02   5.1356000e-01   5.1356000e-01   5.0789328e-01   0.0000000e+00   5.6667176e-03
   6.9100000e+02   1.5894000e-01   1.5894000e-01   2.1126653e-01   0.0000000e+00  -5.2326533e-02
   6.9200000e+02   1.5115000e-01   1.5115000e-01   1.6577654e-01   0.0000000e+00  -1.4626542e-02
   6.9300000e+02   5.9292000e-01   5.9292000e-01   5.8697350e-01   0.0000000e+00   5.9464969e-03
   6.9400000e+02   2.4720000e-02   2.4720000e-02   1.3590558e-02   0.0000000e+00   1.1129442e-02
   6.9500000e+02   5.3064000e-01   5.3064000e-01   5.0122004e-01   0.0000000e+00   2.9419963e-02
   6.9600000e+02   7.4600000e-03   7.4600000e-03   2.3547168e-03   0.0000000e+00   5.1052832e-03
   6.9700000e+02   2.6830000e-01   2.6830000e-01   2.8866322e-01   0.0000000e+00  -2.0363215e-02
   6.9800000e+02   3.0119000e-01   3.0119000e-01   2.3607726e-01   0.0000000e+00   6.5112744e-02
   6.9900000e+02   3.5630000e-01   3.5630000e-01   3.1541779e-01   0.0000000e+00   4.0882207e-02
   7.0000000e+02   3.3000000e-01   3.3000000e-01   3.6351086e-01   0.0000000e+00  -3.3510864e-02
   7.0100000e+02   1.8848000e-01   1.8848000e-01   1.4518930e-01   0.0000000e+00   4.3290703e-02
   7.0200000e+02   3.7353000e-01   3.7353000e-01   3.4128421e-01   0.0000000e+00   3.2245787e-02
   7.0300000e+02   3.6090000e-01   3.6090000e-01   3.3351394e-01   0.0000000e+00   2.7386059e-02
   7.0400000e+02   3.5695000e-01   3.5695000e-01   3.3881212e-01   0.0000000e+00   1.8137882e-02
   7.0500000e+02   5.5929000e-01   5.5929000e-01   5.5590359e-01   0.0000000e+00   3.3864054e-03
   7.0600000e+02   1.5511000e-01   1.5511000e-01   1.5050602e-01   0.0000000e+00   4.6039807e-03
   7.0700000e+02   1.8679000e-01   1.8679000e-01   1.3921667e-01   0.0000000e+00   4.7573328e-02
   7.0800000e+02   2.0731000e-01   2.0731000e-01   2.0268176e-01   0.0000000e+00   4.6282364e-03
   7.0900000e+02   5.2399000e-01   5.2399000e-01   5.4862836e-01   0.0000000e+00  -2.4638362e-02
   7.1000000e+02   3.2754000e-01   3.2754000e-01   3.8669193e-01   0.0000000e+00  -5.9151929e-02
   7.1100000e+02   4.0573000e-01   4.0573000e-01   3.7010138e-01   0.0000000e+00   3.5628624e-02
   7.1200000e+02   2.0038000e-01   2.0038000e-01   2.1781745e-01   0.0000000e+00  -1.7437449e-02
   7.1300000e+02   6.0554000e-01   6.0554000e-01   5.9736552e-01   0.0000000e+00   8.1744836e-03
   7.1400000e+02   5.0000000e-05   5.0000000e-05   8.6469677e-03   0.0000000e+00  -8.5969677e-03
   7.1500000e+02   2.5966000e-01   2.5966000e-01   2.9617857e-01   0.0000000e+00  -3.6518569e-02
   7.1600000e+02   4.1453000e-01   4.1453000e-01   3.8863773e-01   0.0000000e+00   2.5892266e-02
   7.1700000e+02   3.8465000e-01   3.8465000e-01   3.7626792e-01   0.0000000e+00   8.3820762e-03
   7.1800000e+02   2.9516000e-01   2.9516000e-01   3.0240371e-01   0.0000000e+00  -7.2437101e-03
   7.1900000e+02   4.6780000e-01   4.6780000e-01   4.4398272e-01   0.0000000e+00   2.3817279e-02
   7.2000000e+02   2.6312000e-01   2.6312000e-01   3.0061836e-01   0.0000000e+00  -3.7498363e-02
   7.2100000e+02   6.1620000e-01   6.1620000e-01   5.7974178e-01   0.0000000e+00   3.6458224e-02
   7.2200000e+02   5.3797000e-01   5.3797000e-01   5.2068303e-01   0.0000000e+00   1.7286973e-02
   7.2300000e+02   5.7491000e-01   5.7491000e-01   5.8646237e-01   0.0000000e+00  -1.1552374e-02
   7.2400000e+02   4.2103000e-01   4.2103000e-01   4.2592755e-01   0.0000000e+00  -4.8975488e-03
   7.2500000e+02   4.9410000e-02   4.9410000e-02   1.4770004e-02   0.0000000e+00   3.4639996e-02
   7.2600000e+02   1.5021000e-01   1.5021000e-01   1.2266146e-01   0.0000000e+00   2.7548543e-02
   7.2700000e+02   4.1235000e-01   4.1235000e-01   3.5301367e-01   0.0000000e+00   5.9336331e-02
   7.2800000e+02   1.0163000e-01   1.0163000e-01   3.0724440e-02   0.0000000e+00   7.0905560e-02
   7.2900000e+02   2.6027000e-01   2.6027000e-01   2.0159978e-01   0.0000000e+00   5.8670215e-02
   7.3000000e+02   5.1902000e-01   5.1902000e-01   5.4230070e-01   0.0000000e+00  -2.3280703e-02
   7.3100000e+02   3.0000000e-05   3.0000000e-05  -7.5609090e-02   0.0000000e+00   7.5639090e-02
   7.3200000e+02   6.4065000e-01   6.4065000e-01   6.6317564e-01   0.0000000e+00  -2.2525638e-02
   7.3300000e+02   2.6600000e-02   2.6600000e-02  -3.6485291e-02   0.0000000e+00   6.3085291e-02
   7.3400000e+02   3.9221000e-01   3.9221000e-01   4.2170549e-01   0.0000000e+00  -2.9495491e-02
   7.3500000e+02   2.7422000e-01   2.7422000e-01   2.6503539e-01   0.0000000e+00   9.1846067e-03
   7.3600000e+02   4.5349000e-01   4.5349000e-01   4.8922381e-01   0.0000000e+00  -3.5733807e-02
   7.3700000e+02   2.1096000e-01   2.1096000e-01   1.9093678e-01   0.0000000e+00   2.0023223e-02
   7.3800000e+02   3.7911000e-01   3.7911000e-01   3.9706105e-01   0.0000000e+00  -1.7951051e-02
   7.3900000e+02   2.4366000e-01   2.4366000e-01   2.3068981e-01   0.0000000e+00   1.2970188e-02
   7.4000000e+02   1.6812000e-01   1.6812000e-01   1.8566573e-01   0.0000000e+00  -1.7545728e-02
   7.4100000e+02   2.7758000e-01   2.7758000e-01   2.3747554e-01   0.0000000e+00   4.0104458e-02
   7.4200000e+02   3.4533000e-01   3.4533000e-01   4.1065535e-01   0.0000000e+00  -6.5325350e-02
   7.4300000e+02   2.1672000e-01   2.1672000e-01   2.5118475e-01   0.0000000e+00  -3.4464748e-02
   7.4400000e+02   4.8522000e-01   4.8522000e-01   4.6541848e-01   0.0000000e+00   1.9801522e-02
   7.4500000e+02   1.4330000e-02   1.4330000e-02   7.3607745e-03   0.0000000e+00   6.9692255e-03
   7.4600000e+02   5.2496000e-01   5.2496000e-01   5.0897010e-01   0.0000000e+00   1.5989899e-02
   7.4700000e+02   2.8196000e-01   2.8196000e-01   2.7450843e-01   0.0000000e+00   7.4515718e-03
   7.4800000e+02   2.1782000e-01   2.1782000e-01   2.3300233e-01   0.0000000e+00  -1.5182326e-02
   7.4900000e+02   6.2870000e-02   6.2870000e-02   1.0763665e-01   0.0000000e+00  -4.4766650e-02
   7.5000000e+02   4.9527000e-01   4.9527000e-01   4.9446740e-01   0.0000000e+00   8.0259530e-04
   7.5100000e+02   9.7000000e-04   9.7000000e-04   4.6661502e-02   0.0000000e+00  -4.5691502e-02
   7.5200000e+02   2.9696000e-01   2.9696000e-01   2.3535731e-01   0.0000000e+00   6.1602686e-02
   7.5300000e+02   2.4142000e-01   2.4142000e-01   2.0626767e-01   0.0000000e+00   3.5152329e-02
   7.5400000e+02   3.9450000e-02   3.9450000e-02   2.1696833e-02   0.0000000e+00   1.7753167e-02
   7.5500000e+02   2.4496000e-01   2.4496000e-01   3.0097099e-01   0.0000000e+00  -5.6010987e-02
   7.5600000e+02   5.9695000e-01   5.9695000e-01   6.0906162e-01   0.0000000e+00  -1.2111622e-02
   7.5700000e+02   1.1726000e-01   1.1726000e-01   6.0134494e-02   0.0000000e+00   5.7125506e-02
   7.5800000e+02   5.3904000e-01   5.3904000e-01   4.8999463e-01   0.0000000e+00   4.9045369e-02
   7.5900000e+02   4.3134000e-01   4.3134000e-01   4.4436957e-01   0.0000000e+00  -1.3029571e-02
   7.6000000e+02   1.6982000e-01   1.6982000e-01   1.6730396e-01   0.0000000e+00   2.5160368e-03
   7.6100000e+02   3.4900000e-03   3.4900000e-03   7.3133869e-02   0.0000000e+00  -6.9643869e-02
   7.6200000e+02   3.8478000e-01   3.8478000e-01   3.9798995e-01   0.0000000e+00  -1.3209954e-02
   7.6300000e+02   2.9770000e-01   2.9770000e-01   2.9788883e-01   0.0000000e+00  -1.8882837e-04
   7.6400000e+02   4.2573000e-01   4.2573000e-01   3.8905762e-01   0.0000000e+00   3.6672381e-02
   7.6500000e+02   2.4677000e-01   2.4677000e-01   2.2196694e-01   0.0000000e+00   2.4803062e-02
   7.6600000e+02   4.1847000e-01   4.1847000e-01   4.1453233e-01   0.0000000e+00   3.9376710e-03
   7.6700000e+02   4.1198000e-01   4.1198000e-01   3.7600648e-01   0.0000000e+00   3.5973521e-02
   7.6800000e+02   2.2420000e-02   2.2420000e-02   5.2176497e-02   0.0000000e+00  -2.9756497e-02
   7.6900000e+02   2.7130000e-02   2.7130000e-02   4.4202173e-02   0.0000000e+00  -1.7072173e-02
   7.7000000e+02   5.4275000e-01   5.4275000e-01   5.7650794e-01   0.0000000e+00  -3.3757942e-02
   7.7100000e+02   1.1181000e-01   1.1181000e-01   1.2375801e-01   0.0000000e+00  -1.1948014e-02
   7.7200000e+02   3.5240000e-01   3.5240000e-01   3.1270135e-01   0.0000000e+00   3.9698649e-02
   7.7300000e+02   2.0634000e-01   2.0634000e-01   2.2482606e-01   0.0000000e+00  -1.8486056e-02
   7.7400000e+02   4.5630000e-01   4.5630000e-01   4.3460782e-01   0.0000000e+00   2.1692183e-02
   7.7500000e+02   1.8600000e-01   1.8600000e-01   1.5883409e-01   0.0000000e+00   2.7165909e-02
   7.7600000e+02   9.9320000e-02   9.9320000e-02   9.7924399e-02   0.0000000e+00   1.3956012e-03
   7.7700000e+02   3.3719000e-01   3.3719000e-01   2.9664707e-01   0.0000000e+00   4.0542929e-02
   7.7800000e+02   7.0560000e-02   7.0560000e-02   3.0374065e-02   0.0000000e+00   4.0185935e-02
   7.7900000e+02   8.2380000e-02   8.2380000e-02   7.3604483e-02   0.0000000e+00   8.7755169e-03
   7.8000000e+02   1.1993000e-01   1.1993000e-01   1.0279115e-01   0.0000000e+00   1.7138848e-02
   7.8100000e+02   2.1804000e-01   2.1804000e-01   1.6505687e-01   0.0000000e+00   5.2983132e-02
   7.8200000e+02   6.8360000e-02   6.8360000e-02   1.2319745e-01   0.0000000e+00  -5.4837452e-02
   7.8300000e+02   5.6766000e-01   5.6766000e-01   5.7411599e-01   0.0000000e+00  -6.4559903e-03
   7.8400000e+02   2.3300000e-03   2.3300000e-03   7.7040176e-02   0.0000000e+00  -7.4710176e-02
   7.8500000e+02   1.5965000e-01   1.5965000e-01   1.9156930e-01   0.0000000e+00  -3.1919300e-02
   7.8600000e+02   5.4553000e-01   5.4553000e-01   5.5753187e-01   0.0000000e+00  -1.2001869e-02
   7.8700000e+02   2.0491000e-01   2.0491000e-01   2.3482607e-01   0.0000000e+00  -2.9916073e-02
   7.8800000e+02   2.5248000e-01   2.5248000e-01   3.0792300e-01   0.0000000e+00  -5.5442997e-02
   7.8900000e+02   5.3376000e-01   5.3376000e-01   5.0337215e-01   0.0000000e+00   3.0387847e-02
   7.9000000e+02   5.5345000e-01   5.5345000e-01   6.0282621e-01   0.0000000e+00  -4.9376208e-02
   7.9100000e+02   2.3075000e-01   2.3075000e-01   1.6073842e-01   0.0000000e+00   7.0011581e-02
   7.9200000e+02   3.8066000e-01   3.8066000e-01   3.2506166e-01   0.0000000e+00   5.5598342e-02
   7.9300000e+02   2.4990000e-02   2.4990000e-02  -1.8090002e-02   0.0000000e+00   4.3080002e-02
   7.9400000e+02   3.5522000e-01   3.5522000e-01   3.5706965e-01   0.0000000e+00  -1.8496485e-03
   7.9500000e+02   1.3860000e-01   1.3860000e-01   1.3808607e-01   0.0000000e+00   5.1393158e-04
   7.9600000e+02   4.0975000e-01   4.0975000e-01   3.4603303e-01   0.0000000e+00   6.3716973e-02
   7.9700000e+02   1.3970000e-02   1.3970000e-02   2.9457828e-02   0.0000000e+00  -1.5487828e-02
   7.9800000e+02   2.5922000e-01   2.5922000e-01   3.3407058e-01   0.0000000e+00  -7.4850581e-02
   7.9900000e+02   3.8214000e-01   3.8214000e-01   3.4132528e-01   0.0000000e+00   4.0814716e-02
   8.0000000e+02   4.8690000e-01   4.8690000e-01   5.4003954e-01   0.0000000e+00  -5.3139542e-02
   8.0100000e+02   3.4095000e-01   3.4095000e-01   3.5928014e-01   0.0000000e+00  -1.8330141e-02
   8.0200000e+02   4.3374000e-01   4.3374000e-01   4.1345021e-01   0.0000000e+00   2.0289789e-02
   8.0300000e+02   1.1786000e-01   1.1786000e-01   1.4584563e-01   0.0000000e+00  -2.7985630e-02
   8.0400000e+02   1.2279000e-01   1.2279000e-01   1.6816006e-01   0.0000000e+00  -4.5370055e-02
   8.0500000e+02   5.0113000e-01   5.0113000e-01   4.6355892e-01   0.0000000e+00   3.7571084e-02
   8.0600000e+02   3.0600000e-03   3.0600000e-03  -6.0792093e-02   0.0000000e+00   6.3852093e-02
   8.0700000e+02   5.7023000e-01   5.7023000e-01   5.4260306e-01   0.0000000e+00   2.7626944e-02
   8.0800000e+02   3.2112000e-01   3.2112000e-01   3.4889702e-01   0.0000000e+00  -2.7777016e-02
   8.0900000e+02   2.0970000e-02   2.0970000e-02   9.4294056e-02   0.0000000e+00  -7.3324056e-02
   8.1000000e+02   4.9293000e-01   4.9293000e-01   4.6173643e-01   0.0000000e+00   3.1193566e-02
   8.1100000e+02   2.4058000e-01   2.4058000e-01   2.1062827e-01   0.0000000e+00   2.9951732e-02
   8.1200000e+02   3.4267000e-01   3.4267000e-01   3.1049674e-01   0.0000000e+00   3.2173265e-02
   8.1300000e+02   9.2560000e-02   9.2560000e-02   8.2874855e-02   0.0000000e+00   9.6851446e-03
   8.1400000e+02   4.3854000e-01   4.3854000e-01   4.5556906e-01   0.0000000e+00  -1.7029058e-02
   8.1500000e+02   1.9885000e-01   1.9885000e-01   1.4943868e-01   0.0000000e+00   4.9411320e-02
   8.1600000e+02   1.9498000e-01   1.9498000e-01   1.8383245e-01   0.0000000e+00   1.1147553e-02
   8.1700000e+02   1.7582000e-01   1.7582000e-01   1.1603149e-01   0.0000000e+00   5.9788513e-02
   8.1800000e+02   2.0707000e-01   2.0707000e-01   2.7236258e-01   0.0000000e+00  -6.5292579e-02
   8.1900000e+02   4.3906000e-01   4.3906000e-01   4.6008850e-01   0.0000000e+00  -2.1028502e-02
   8.2000000e+02   9.7510000e-02   9.7510000e-02   1.3139024e-01   0.0000000e+00  -3.3880244e-02
   8.2100000e+02   1.3838000e-01   1.3838000e-01   1.6878944e-01   0.0000000e+00  -3.0409442e-02
   8.2200000e+02   4.1815000e-01   4.1815000e-01   4.0751549e-01   0.0000000e+00   1.0634510e-02
   8.2300000e+02   1.3507000e-01   1.3507000e-01   1.3194279e-01   0.0000000e+00   3.1272074e-03
   8.2400000e+02   4.7588000e-01   4.7588000e-01   4.9464188e-01   0.0000000e+00  -1.8761878e-02
   8.2500000e+02   2.8897000e-01   2.8897000e-01   2.2837811e-01   0.0000000e+00   6.0591887e-02
   8.2600000e+02   4.5138000e-01   4.5138000e-01   4.9439964e-01   0.0000000e+00  -4.3019638e-02
   8.2700000e+02   1.0085000e-01   1.0085000e-01   1.7139452e-01   0.0000000e+00  -7.0544516e-02
   8.2800000e+02   3.9564000e-01   3.9564000e-01   3.9182617e-01   0.0000000e+00   3.8138317e-03
   8.2900000e+02   3.6290000e-01   3.6290000e-01   3.8345161e-01   0.0000000e+00  -2.0551613e-02
   8.3000000e+02   3.0323000e-01   3.0323000e-01   2.8104207e-01   0.0000000e+00   2.2187930e-02
   8.3100000e+02   5.2543000e-01   5.2543000e-01   5.7266549e-01   0.0000000e+00  -4.7235492e-02
   8.3200000e+02   4.6207000e-01   4.6207000e-01   4.0549896e-01   0.0000000e+00   5.6571039e-02
   8.3300000e+02   1.9247000e-01   1.9247000e-01   2.3150002e-01   0.0000000e+00  -3.9030020e-02
   8.3400000e+02   3.8959000e-01   3.8959000e-01   3.8008145e-01   0.0000000e+00   9.5085510e-03
   8.3500000e+02   6.2250000e-02   6.2250000e-02   8.2526837e-02   0.0000000e+00  -2.0276837e-02
   8.3600000e+02   4.1031000e-01   4.1031000e-01   4.1950807e-01   0.0000000e+00  -9.1980734e-03
   8.3700000e+02   3.3514000e-01   3.3514000e-01   3.4151379e-01   0.0000000e+00  -6.3737852e-03
   8.3800000e+02   2.8642000e-01   2.8642000e-01   2.8071799e-01   0.0000000e+00   5.7020093e-03
   8.3900000e+02   6.4424000e-01   6.4424000e-01   6.5648548e-01   0.0000000e+00  -1.2245480e-02
   8.4000000e+02   3.8990000e-02   3.8990000e-02   4.9269863e-02   0.0000000e+00  -1.0279863e-02
   8.4100000e+02   4.7119000e-01   4.7119000e-01   4.2767996e-01   0.0000000e+00   4.3510042e-02
   8.4200000e+02   1.3093000e-01   1.3093000e-01   7.6860088e-02   0.0000000e+00   5.4069912e-02
   8.4300000e+02   3.8810000e-01   3.8810000e-01   3.8047227e-01   0.0000000e+00   7.6277266e-03
   8.4400000e+02   2.9343000e-01   2.9343000e-01   3.6141067e-01   0.0000000e+00  -6.7980667e-02
   8.4500000e+02   6.3158000e-01   6.3158000e-01   6.7005104e-01   0.0000000e+00  -3.8471042e-02
   8.4600000e+02   6.3685000e-01   6.3685000e-01   6.5195194e-01   0.0000000e+00  -1.5101941e-02
   8.4700000e+02   2.0580000e-02   2.0580000e-02  -9.1062865e-03   0.0000000e+00   2.9686287e-02
   8.4800000e+02   4.6781000e-01   4.6781000e-01   4.7601748e-01   0.0000000e+00  -8.2074795e-03
   8.4900000e+02   4.1922000e-01   4.1922000e-01   4.7022154e-01   0.0000000e+00  -5.1001544e-02
   8.5000000e+02   4.2552000e-01   4.2552000e-01   4.3531107e-01   0.0000000e+00  -9.7910699e-03
   8.5100000e+02   5.6387000e-01   5.6387000e-01   5.9123858e-01   0.0000000e+00  -2.7368581e-02
   8.5200000e+02   6.1553000e-01   6.1553000e-01   6.5015607e-01   0.0000000e+00  -3.4626067e-02
   8.5300000e+02   8.7440000e-02   8.7440000e-02   3.8596440e-02   0.0000000e+00   4.8843560e-02
   8.5400000e+02   5.8414000e-01   5.8414000e-01   5.2438566e-01   0.0000000e+00   5.9754341e-02
   8.5500000e+02   1.2548000e-01   1.2548000e-01   1.4127748e-01   0.0000000e+00  -1.5797476e-02
   8.5600000e+02   5.8066000e-01   5.8066000e-01   5.4470217e-01   0.0000000e+00   3.5957833e-02
   8.5700000e+02   5.1488000e-01   5.1488000e-01   5.5020656e-01   0.0000000e+00  -3.5326565e-02
   8.5800000e+02   1.2569000e-01   1.2569000e-01   9.4051004e-02   0.0000000e+00   3.1638996e-02
   8.5900000e+02   7.2340000e-02   7.2340000e-02   8.2895709e-02   0.0000000e+00  -1.0555709e-02
   8.6000000e+02   4.4520000e-01   4.4520000e-01   3.8285907e-01   0.0000000e+00   6.2340928e-02
   8.6100000e+02   2.4269000e-01   2.4269000e-01   2.4820949e-01   0.0000000e+00  -5.5194915e-03
   8.6200000e+02   5.9106000e-01   5.9106000e-01   5.6534294e-01   0.0000000e+00   2.5717056e-02
   8.6300000e+02   4.7967000e-01   4.7967000e-01   5.3330462e-01   0.0000000e+00  -5.3634623e-02
   8.6400000e+02   1.2211000e-01   1.2211000e-01   8.5955282e-02   0.0000000e+00   3.6154718e-02
   8.6500000e+02   1.9488000e-01   1.9488000e-01   2.2317723e-01   0.0000000e+00  -2.8297226e-02
   8.6600000e+02   1.5326000e-01   1.5326000e-01   1.5781660e-01   0.0000000e+00  -4.5566045e-03
   8.6700000e+02   4.9287000e-01   4.9287000e-01   4.9408412e-01   0.0000000e+00  -1.2141198e-03
   8.6800000e+02   1.6105000e-01   1.6105000e-01   1.0883794e-01   0.0000000e+00   5.2212063e-02
   8.6900000e+02   2.1501000e-01   2.1501000e-01   2.0503430e-01   0.0000000e+00   9.9757026e-03
   8.7000000e+02   4.2696000e-01   4.2696000e-01   3.9541698e-01   0.0000000e+00   3.1543017e-02
   8.7100000e+02   5.4675000e-01   5.4675000e-01   5.5079068e-01   0.0000000e+00  -4.0406844e-03
   8.7200000e+02   4.4687000e-01   4.4687000e-01   4.5605310e-01   0.0000000e+00  -9.1831048e-03
   8.7300000e+02   3.3182000e-01   3.3182000e-01   3.1325780e-01   0.0000000e+00   1.8562202e-02
   8.7400000e+02   2.4933000e-01   2.4933000e-01   2.9417066e-01   0.0000000e+00  -4.4840663e-02
   8.7500000e+02   1.6304000e-01   1.6304000e-01   2.2658583e-01   0.0000000e+00  -6.3545826e-02
   8.7600000e+02   3.6463000e-01   3.6463000e-01   3.3206199e-01   0.0000000e+00   3.2568014e-02
   8.7700000e+02   2.9232000e-01   2.9232000e-01   3.1506412e-01   0.0000000e+00  -2.2744120e-02
   8.7800000e+02   6.2007000e-01   6.2007000e-01   6.3685926e-01   0.0000000e+00  -1.6789258e-02
   8.7900000e+02   4.6804000e-01   4.6804000e-01   5.0509205e-01   0.0000000e+00  -3.7052045e-02
   8.8000000e+02   5.3920000e-02   5.3920000e-02   9.2949423e-03   0.0000000e+00   4.4625058e-02
   8.8100000e+02   2.2786000e-01   2.2786000e-01   1.9443263e-01   0.0000000e+00   3.3427372e-02
   8.8200000e+02   3.7563000e-01   3.7563000e-01   3.8941490e-01   0.0000000e+00  -1.3784904e-02
   8.8300000e+02   1.4018000e-01   1.4018000e-01   1.7103723e-01   0.0000000e+00  -3.0857226e-02
   8.8400000e+02   2.7060000e-01   2.7060000e-01   3.1311840e-01   0.0000000e+00  -4.2518397e-02
   8.8500000e+02   6.0420000e-02   6.0420000e-02   5.6100125e-02   0.0000000e+00   4.3198749e-03
   8.8600000e+02   6.0829000e-01   6.0829000e-01   5.9648015e-01   0.0000000e+00   1.1809851e-02
   8.8700000e+02   2.3190000e-02   2.3190000e-02   2.9782687e-02   0.0000000e+00  -6.5926870e-03
   8.8800000e+02   3.7985000e-01   3.7985000e-01   3.4122827e-01   0.0000000e+00   3.8621728e-02
   8.8900000e+02   2.1677000e-01   2.1677000e-01   2.3771501e-01   0.0000000e+00  -2.0945007e-02
   8.9000000e+02   5.7956000e-01   5.7956000e-01   5.5396855e-01   0.0000000e+00   2.5591447e-02
   8.9100000e+02   2.4242000e-01   2.4242000e-01   2.6300635e-01   0.0000000e+00  -2.0586349e-02
   8.9200000e+02   2.8431000e-01   2.8431000e-01   3.0201801e-01   0.0000000e+00  -1.7708008e-02
   8.9300000e+02   3.6412000e-01   3.6412000e-01   3.3631825e-01   0.0000000e+00   2.7801749e-02
   8.9400000e+02   8.3400000e-02   8.3400000e-02   2.0306822e-02   0.0000000e+00   6.3093178e-02
   8.9500000e+02   3.9882000e-01   3.9882000e-01   4.5914312e-01   0.0000000e+00  -6.0323121e-02
   8.9600000e+02   5.5745000e-01   5.5745000e-01   5.8285885e-01   0.0000000e+00  -2.5408849e-02
   8.9700000e+02   5.7363000e-01   5.7363000e-01   5.2692247e-01   0.0000000e+00   4.6707526e-02
   8.9800000e+02   1.9488000e-01   1.9488000e-01   1.7423023e-01   0.0000000e+00   2.0649768e-02
   8.9900000e+02   1.7236000e-01   1.7236000e-01   1.2134078e-01   0.0000000e+00   5.1019225e-02
   9.0000000e+02   1.4900000e-01   1.4900000e-01   1.7727681e-01   0.0000000e+00  -2.8276806e-02
   9.0100000e+02   5.3806000e-01   5.3806000e-01   5.6455938e-01   0.0000000e+00  -2.6499377e-02
   9.0200000e+02   3.5225000e-01   3.5225000e-01   3.4346396e-01   0.0000000e+00   8.7860365e-03
   9.0300000e+02   2.4000000e-04   2.4000000e-04  -9.5501181e-03   0.0000000e+00   9.7901181e-03
   9.0400000e+02   6.1900000e-03   6.1900000e-03  -4.9990445e-03   0.0000000e+00   1.1189044e-02
   9.0500000e+02   4.5741000e-01   4.5741000e-01   4.2971805e-01   0.0000000e+00   2.7691952e-02
   9.0600000e+02   4.3577000e-01   4.3577000e-01   4.3390814e-01   0.0000000e+00   1.8618601e-03
   9.0700000e+02   5.3473000e-01   5.3473000e-01   5.6559743e-01   0.0000000e+00  -3.0867432e-02
   9.0800000e+02   6.6030000e-02   6.6030000e-02   1.0611217e-01   0.0000000e+00  -4.0082174e-02
   9.0900000e+02   6.9130000e-02   6.9130000e-02   8.4205298e-02   0.0000000e+00  -1.5075298e-02
   9.1000000e+02   1.3064000e-01   1.3064000e-01   1.4273499e-01   0.0000000e+00  -1.2094987e-02
   9.1100000e+02   5.2586000e-01   5.2586000e-01   5.2886843e-01   0.0000000e+00  -3.0084253e-03
   9.1200000e+02   1.7768000e-01   1.7768000e-01   1.4630338e-01   0.0000000e+00   3.1376622e-02
   9.1300000e+02   1.3420000e-01   1.3420000e-01   1.3381884e-01   0.0000000e+00   3.8116479e-04
   9.1400000e+02   3.7441000e-01   3.7441000e-01   4.2424191e-01   0.0000000e+00  -4.9831914e-02
   9.1500000e+02   2.0454000e-01   2.0454000e-01   1.8534991e-01   0.0000000e+00   1.9190086e-02
   9.1600000e+02   8.4640000e-02   8.4640000e-02   7.6784831e-02   0.0000000e+00   7.8551691e-03
   9.1700000e+02   3.0850000e-01   3.0850000e-01   2.6344244e-01   0.0000000e+00   4.5057564e-02
   9.1800000e+02   5.0768000e-01   5.0768000e-01   4.7980265e-01   0.0000000e+00   2.7877350e-02
   9.1900000e+02   1.0479000e-01   1.0479000e-01   1.6056029e-01   0.0000000e+00  -5.5770291e-02
   9.2000000e+02   4.3468000e-01   4.3468000e-01   4.8768254e-01   0.0000000e+00  -5.3002537e-02
   9.2100000e+02   4.1847000e-01   4.1847000e-01   4.0878214e-01   0.0000000e+00   9.6878630e-03
   9.2200000e+02   5.3436000e-01   5.3436000e-01   5.0402516e-01   0.0000000e+00   3.0334844e-02
   9.2300000e+02   6.0594000e-01   6.0594000e-01   6.4568087e-01   0.0000000e+00  -3.9740873e-02
   9.2400000e+02   1.6198000e-01   1.6198000e-01   2.3174870e-01   0.0000000e+00  -6.9768703e-02
   9.2500000e+02   2.4140000e-02   2.4140000e-02   6.3018161e-02   0.0000000e+00  -3.8878161e-02
   9.2600000e+02   1.5822000e-01   1.5822000e-01   1.0724178e-01   0.0000000e+00   5.0978223e-02
   9.2700000e+02   2.8570000e-02   2.8570000e-02   3.5224813e-02   0.0000000e+00  -6.6548126e-03
   9.2800000e+02   5.4647000e-01   5.4647000e-01   5.6376611e-01   0.0000000e+00  -1.7296107e-02
   9.2900000e+02   4.8610000e-01   4.8610000e-01   4.9482179e-01   0.0000000e+00  -8.7217941e-03
   9.3000000e+02   2.1986000e-01   2.1986000e-01   2.7033413e-01   0.0000000e+00  -5.0474130e-02
   9.3100000e+02   4.3310000e-02   4.3310000e-02   5.4101372e-02   0.0000000e+00  -1.0791372e-02
   9.3200000e+02   3.2164000e-01   3.2164000e-01   3.4653813e-01   0.0000000e+00  -2.4898135e-02
   9.3300000e+02   2.7078000e-01   2.7078000e-01   2.8207768e-01   0.0000000e+00  -1.1297675e-02
   9.3400000e+02   4.3129000e-01   4.3129000e-01   4.1747545e-01   0.0000000e+00   1.3814545e-02
   9.3500000e+02   2.2113000e-01   2.2113000e-01   2.5803902e-01   0.0000000e+00  -3.6909023e-02
   9.3600000e+02   4.5208000e-01   4.5208000e-01   4.0829777e-01   0.0000000e+00   4.3782230e-02
   9.3700000e+02   5.7378000e-01   5.7378000e-01   5.2057430e-01   0.0000000e+00   5.3205702e-02
   9.3800000e+02   5.5905000e-01   5.5905000e-01   5.9126433e-01   0.0000000e+00  -3.2214330e-02
   9.3900000e+02   4.3133000e-01   4.3133000e-01   4.4469494e-01   0.0000000e+00  -1.3364937e-02
   9.4000000e+02   4.4552000e-01   4.4552000e-01   4.0118820e-01   0.0000000e+00   4.4331800e-02
   9.4100000e+02   3.2461000e-01   3.2461000e-01   3.8977354e-01   0.0000000e+00  -6.5163542e-02
   9.4200000e+02   4.5072000e-01   4.5072000e-01   5.0371333e-01   0.0000000e+00  -5.2993331e-02
   9.4300000e+02   1.3675000e-01   1.3675000e-01   1.8171804e-01   0.0000000e+00  -4.4968038e-02
   9.4400000e+02   1.0530000e-01   1.0530000e-01   1.1479581e-01   0.0000000e+00  -9.4958137e-03
   9.4500000e+02   2.5591000e-01   2.5591000e-01   2.8163613e-01   0.0000000e+00  -2.5726135e-02
   9.4600000e+02   6.0354000e-01   6.0354000e-01   5.3729651e-01   0.0000000e+00   6.6243486e-02
   9.4700000e+02   3.4227000e-01   3.4227000e-01   3.6322131e-01   0.0000000e+00  -2.0951311e-02
   9.4800000e+02   5.2671000e-01   5.2671000e-01   5.2368408e-01   0.0000000e+00   3.0259241e-03
   9.4900000e+02   7.6580000e-02   7.6580000e-02   3.5326417e-02   0.0000000e+00   4.1253583e-02
   9.5000000e+02   5.0227000e-01   5.0227000e-01   5.8176523e-01   0.0000000e+00  -7.9495229e-02
   9.5100000e+02   1.7493000e-01   1.7493000e-01   1.0624642e-01   0.0000000e+00   6.8683582e-02
   9.5200000e+02   2.4131000e-01   2.4131000e-01   1.6097791e-01   0.0000000e+00   8.0332094e-02
   9.5300000e+02   2.8484000e-01   2.8484000e-01   2.1405122e-01   0.0000000e+00   7.0788779e-02
   9.5400000e+02   9.1740000e-02   9.1740000e-02   8.5664549e-02   0.0000000e+00   6.0754511e-03
   9.5500000e+02   2.2651000e-01   2.2651000e-01   2.8895852e-01   0.0000000e+00  -6.2448521e-02
   9.5600000e+02   1.1520000e-02   1.1520000e-02  -2.6604254e-02   0.0000000e+00   3.8124254e-02
   9.5700000e+02   5.8798000e-01   5.8798000e-01   5.7399441e-01   0.0000000e+00   1.3985589e-02
   9.5800000e+02   9.3230000e-02   9.3230000e-02   8.6519710e-02   0.0000000e+00   6.7102896e-03
   9.5900000e+02   5.1432000e-01   5.1432000e-01   4.9147862e-01   0.0000000e+00   2.2841377e-02
   9.6000000e+02   5.3503000e-01   5.3503000e-01   5.5103597e-01   0.0000000e+00  -1.6005968e-02
   9.6100000e+02   1.2426000e-01   1.2426000e-01   1.3343957e-01   0.0000000e+00  -9.1795676e-03
   9.6200000e+02   1.8240000e-01   1.8240000e-01   1.7948265e-01   0.0000000e+00   2.9173467e-03
   9.6300000e+02   1.5590000e-01   1.5590000e-01   9.5438060e-02   0.0000000e+00   6.0461940e-02
   9.6400000e+02   1.0681000e-01   1.0681000e-01   4.8763975e-02   0.0000000e+00   5.8046025e-02
   9.6500000e+02   2.6433000e-01   2.6433000e-01   2.3104933e-01   0.0000000e+00   3.3280670e-02
   9.6600000e+02   1.1523000e-01   1.1523000e-01   1.0999169e-01   0.0000000e+00   5.2383135e-03
   9.6700000e+02   4.6899000e-01   4.6899000e-01   5.4512664e-01   0.0000000e+00  -7.6136636e-02
   9.6800000e+02   3.3058000e-01   3.3058000e-01   3.0215734e-01   0.0000000e+00   2.8422665e-02
   9.6900000e+02   2.9564000e-01   2.9564000e-01   2.8382959e-01   0.0000000e+00   1.1810406e-02
   9.7000000e+02   4.4397000e-01   4.4397000e-01   3.8038509e-01   0.0000000e+00   6.3584905e-02
   9.7100000e+02   1.8963000e-01   1.8963000e-01   2.2072378e-01   0.0000000e+00  -3.1093780e-02
   9.7200000e+02   2.5450000e-01   2.5450000e-01   3.1755325e-01   0.0000000e+00  -6.3053254e-02
   9.7300000e+02   2.6012000e-01   2.6012000e-01   2.2896198e-01   0.0000000e+00   3.1158020e-02
   9.7400000e+02   6.1955000e-01   6.1955000e-01   6.6373414e-01   0.0000000e+00  -4.4184136e-02
   9.7500000e+02   3.9093000e-01   3.9093000e-01   3.5445097e-01   0.0000000e+00   3.6479030e-02
   9.7600000e+02   4.1503000e-01   4.1503000e-01   4.3849952e-01   0.0000000e+00  -2.3469524e-02
   9.7700000e+02   4.6183000e-01   4.6183000e-01   4.9497484e-01   0.0000000e+00  -3.3144837e-02
   9.7800000e+02   3.8010000e-01   3.8010000e-01   3.7221613e-01   0.0000000e+00   7.8838736e-03
   9.7900000e+02   1.4997000e-01   1.4997000e-01   1.2894674e-01   0.0000000e+00   2.1023262e-02
   9.8000000e+02   2.4590000e-02   2.4590000e-02  -4.7417473e-02   0.0000000e+00   7.2007473e-02
   9.8100000e+02   1.8370000e-02   1.8370000e-02   3.1541127e-02   0.0000000e+00  -1.3171127e-02
   9.8200000e+02   1.1363000e-01   1.1363000e-01   1.0644996e-01   0.0000000e+00   7.1800422e-03
   9.8300000e+02   3.2239000e-01   3.2239000e-01   3.2944213e-01   0.0000000e+00  -7.0521292e-03
   9.8400000e+02   3.7124000e-01   3.7124000e-01   3.3054839e-01   0.0000000e+00   4.0691607e-02
   9.8500000e+02   5.9043000e-01   5.9043000e-01   5.8088171e-01   0.0000000e+00   9.5482898e-03
   9.8600000e+02   3.2675000e-01   3.2675000e-01   2.4688336e-01   0.0000000e+00   7.9866636e-02
   9.8700000e+02   1.8700000e-01   1.8700000e-01   1.3707747e-01   0.0000000e+00   4.9922529e-02
   9.8800000e+02   3.4543000e-01   3.4543000e-01   3.5201442e-01   0.0000000e+00  -6.5844216e-03
   9.8900000e+02   3.1430000e-01   3.1430000e-01   2.9201238e-01   0.0000000e+00   2.2287625e-02
   9.9000000e+02   3.5300000e-01   3.5300000e-01   3.3718381e-01   0.0000000e+00   1.5816188e-02
   9.9100000e+02   2.3889000e-01   2.3889000e-01   2.5442677e-01   0.0000000e+00  -1.5536766e-02
   9.9200000e+02   4.8068000e-01   4.8068000e-01   5.5757376e-01   0.0000000e+00  -7.6893761e-02
   9.9300000e+02   4.3244000e-01   4.3244000e-01   4.0340006e-01   0.0000000e+00   2.9039939e-02
   9.9400000e+02   5.5750000e-01   5.5750000e-01   5.6527374e-01   0.0000000e+00  -7.7737412e-03
   9.9500000e+02   2.5865000e-01   2.5865000e-01   2.0526877e-01   0.0000000e+00   5.3381234e-02
   9.9600000e+02   3.7944000e-01   3.7944000e-01   3.8838155e-01   0.0000000e+00  -8.9415464e-03
   9.9700000e+02   4.7702000e-01   4.7702000e-01   4.8448220e-01   0.0000000e+00  -7.4621956e-03
   9.9800000e+02   1.2618000e-01   1.2618000e-01   1.4850225e-01   0.0000000e+00  -2.2322245e-02
   9.9900000e+02   3.3710000e-01   3.3710000e-01   3.2547786e-01   0.0000000e+00   1.1622141e-02
   1.0000000e+03   5.0826000e-01  -1.0000000e-01   4.1713891e-01   6.0826000e-01   9.1121085e-02
   1.0010000e+03   3.2190000e-01  -1.0000000e-01   2.6370842e-01   4.2190000e-01   5.8191581e-02
   1.0020000e+03   4.0414000e-01  -1.0000000e-01   2.9944354e-01   5.0414000e-01   1.0469646e-01
   1.0030000e+03   1.6605000e-01  -1.0000000e-01   1.9798613e-01   2.6605000e-01  -3.1936134e-02
   1.0040000e+03   5.9550000e-02  -1.0000000e-01   4.8695982e-02   1.5955000e-01   1.0854018e-02
   1.0050000e+03   5.5393000e-01  -1.0000000e-01   4.8373488e-01   6.5393000e-01   7.0195123e-02
   1.0060000e+03   3.5015000e-01  -1.0000000e-01   2.5333137e-01   4.5015000e-01   9.6818626e-02
   1.0070000e+03   5.5944000e-01  -1.0000000e-01   4.1518646e-01   6.5944000e-01   1.4425354e-01
   1.0080000e+03   5.9194000e-01  -1.0000000e-01   5.2957109e-01   6.9194000e-01   6.2368907e-02
   1.0090000e+03   5.5792000e-01  -1.0000000e-01   4.7695186e-01   6.5792000e-01   8.0968138e-02
   1.0100000e+03   1.0440000e-01  -1.0000000e-01   9.3874705e-02   2.0440000e-01   1.0525295e-02
   1.0110000e+03   3.9763000e-01  -1.0000000e-01   2.8055514e-01   4.9763000e-01   1.1707486e-01
   1.0120000e+03   3.9465000e-01  -1.0000000e-01   3.5408345e-01   4.9465000e-01   4.0566549e-02
   1.0130000e+03   6.0679000e-01  -1.0000000e-01   4.7234435e-01   7.0679000e-01   1.3444565e-01
   1.0140000e+03   4.3916000e-01  -1.0000000e-01   4.4400853e-01   5.3916000e-01  -4.8485305e-03
   1.0150000e+03   4.2088000e-01  -1.0000000e-01   2.9285311e-01   5.2088000e-01   1.2802689e-01
   1.0160000e+03   6.4348000e-01  -1.0000000e-01   5.8280840e-01   7.4348000e-01   6.0671603e-02
   1.0170000e+03   3.0444000e-01  -1.0000000e-01   2.6248121e-01   4.0444000e-01   4.1958785e-02
   1.0180000e+03   6.1218000e-01  -1.0000000e-01   5.6291856e-01   7.1218000e-01   4.9261435e-02
   1.0190000e+03   4.0113000e-01  -1.0000000e-01   3.1122584e-01   5.0113000e-01   8.9904163e-02
   1.0200000e+03   9.8500000e-02  -1.0000000e-01   2.2303269e-02   1.9850000e-01   7.6196731e-02
   1.0210000e+03   3.5759000e-01  -1.0000000e-01   2.9574150e-01   4.5759000e-01   6.1848498e-02
   1.0220000e+03   3.2764000e-01  -1.0000000e-01   3.3996621e-01   4.2764000e-01  -1.2326210e-02
   1.0230000e+03   4.3128000e-01  -1.0000000e-01   4.2251312e-01   5.3128000e-01   8.7668814e-03
   1.0240000e+03   1.3522000e-01  -1.0000000e-01   9.0719535e-02   2.3522000e-01   4.4500465e-02
   1.0250000e+03   5.9685000e-01  -1.0000000e-01   5.5729277e-01   6.9685000e-01   3.9557234e-02
   1.0260000e+03   1.4189000e-01  -1.0000000e-01   1.4630519e-01   2.4189000e-01  -4.4151942e-03
   1.0270000e+03   1.7415000e-01  -1.0000000e-01   9.9957943e-02   2.7415000e-01   7.4192057e-02
   1.0280000e+03   5.7088000e-01  -1.0000000e-01   4.5680385e-01   6.7088000e-01   1.1407615e-01
   1.0290000e+03   2.1119000e-01  -1.0000000e-01   1.0230721e-01   3.1119000e-01   1.0888279e-01
   1.0300000e+03   3.9676000e-01  -1.0000000e-01   3.8374842e-01   4.9676000e-01   1.3011581e-02
   1.0310000e+03   2.3842000e-01  -1.0000000e-01   2.3045745e-01   3.3842000e-01   7.9625472e-03
   1.0320000e+03   5.9983000e-01  -1.0000000e-01   5.6484192e-01   6.9983000e-01   3.4988076e-02
   1.0330000e+03   1.7197000e-01  -1.0000000e-01   1.8695650e-01   2.7197000e-01  -1.4986503e-02
   1.0340000e+03   2.6124000e-01  -1.0000000e-01   2.5736777e-01   3.6124000e-01   3.8722317e-03
   1.0350000e+03   2.9392000e-01  -1.0000000e-01   2.1156227e-01   3.9392000e-01   8.2357727e-02
   1.0360000e+03   2.4243000e-01  -1.0000000e-01   2.4288688e-01   3.4243000e-01  -4.5687939e-04
   1.0370000e+03   2.9776000e-01  -1.0000000e-01   2.9024959e-01   3.9776000e-01   7.5104086e-03
   1.0380000e+03   4.7447000e-01  -1.0000000e-01   3.9412157e-01   5.7447000e-01   8.0348435e-02
   1.0390000e+03   3.0179000e-01  -1.0000000e-01   2.4127366e-01   4.0179000e-01   6.0516340e-02
   1.0400000e+03   4.1570000e-02  -1.0000000e-01  -1.1007357e-02   1.4157000e-01   5.2577357e-02
   1.0410000e+03   3.8759000e-01   3.8759000e-01   4.0722142e-01   0.0000000e+00  -1.9631425e-02
   1.0420000e+03   6.3181000e-01   6.3181000e-01   6.0388128e-01   0.0000000e+00   2.7928721e-02
   1.0430000e+03   3.1719000e-01   3.1719000e-01   3.3509931e-01   0.0000000e+00  -1.7909314e-02
   1.0440000e+03   2.8047000e-01   2.8047000e-01   3.2238628e-01   0.0000000e+00  -4.1916282e-02
   1.0450000e+03   3.5415000e-01   3.5415000e-01   3.9259514e-01   0.0000000e+00  -3.8445137e-02
   1.0460000e+03   1.2155000e-01   1.2155000e-01   1.3403538e-01   0.0000000e+00  -1.2485379e-02
   1.0470000e+03   5.4430000e-01   5.4430000e-01   5.6264967e-01   0.0000000e+00  -1.8349668e-02
   1.0480000e+03   4.0993000e-01   4.0993000e-01   4.3447712e-01   0.0000000e+00  -2.4547122e-02
   1.0490000e+03   5.0219000e-01   5.0219000e-01   4.7999168e-01   0.0000000e+00   2.2198321e-02
   1.0500000e+03   5.3500000e-03   5.3500000e-03  -3.5598720e-03   0.0000000e+00   8.9098720e-03
   1.0510000e+03   3.4701000e-01   3.4701000e-01   3.7552832e-01   0.0000000e+00  -2.8518320e-02
   1.0520000e+03   5.9312000e-01   5.9312000e-01   5.3315232e-01   0.0000000e+00   5.9967677e-02
   1.0530000e+03   1.7312000e-01   1.7312000e-01   1.5985002e-01   0.0000000e+00   1.3269976e-02
   1.0540000e+03   4.2961000e-01   4.2961000e-01   3.9562332e-01   0.0000000e+00   3.3986680e-02
   1.0550000e+03   4.1256000e-01   4.1256000e-01   4.5788528e-01   0.0000000e+00  -4.5325280e-02
   1.0560000e+03   3.7207000e-01   3.7207000e-01   3.4917566e-01   0.0000000e+00   2.2894338e-02
   1.0570000e+03   5.2098000e-01   5.2098000e-01   5.3737376e-01   0.0000000e+00  -1.6393759e-02
   1.0580000e+03   3.1770000e-02   3.1770000e-02   5.7385560e-02   0.0000000e+00  -2.5615560e-02
   1.0590000e+03   4.8701000e-01   4.8701000e-01   4.8863880e-01   0.0000000e+00  -1.6288027e-03
   1.0600000e+03   2.1721000e-01   2.1721000e-01   2.2584536e-01   0.0000000e+00  -8.6353584e-03
   1.0610000e+03   5.8607000e-01   5.8607000e-01   6.2191105e-01   0.0000000e+00  -3.5841054e-02
   1.0620000e+03   5.6447000e-01   5.6447000e-01   5.9733775e-01   0.0000000e+00  -3.2867752e-02
   1.0630000e+03   5.1175000e-01   5.1175000e-01   5.4708532e-01   0.0000000e+00  -3.5335318e-02
   1.0640000e+03   1.9953000e-01   1.9953000e-01   2.3296995e-01   0.0000000e+00  -3.3439953e-02
   1.0650000e+03   4.6180000e-01   4.6180000e-01   4.1591030e-01   0.0000000e+00   4.5889703e-02
   1.0660000e+03   3.2430000e-02   3.2430000e-02  -2.3696011e-02   0.0000000e+00   5.6126011e-02
   1.0670000e+03   6.1760000e-01   6.1760000e-01   6.6344140e-01   0.0000000e+00  -4.5841405e-02
   1.0680000e+03   6.2268000e-01   6.2268000e-01   5.9920488e-01   0.0000000e+00   2.3475120e-02
   1.0690000e+03   5.7229000e-01   5.7229000e-01   5.7200329e-01   0.0000000e+00   2.8670539e-04
   1.0700000e+03   4.6439000e-01   4.6439000e-01   4.6152430e-01   0.0000000e+00   2.8657035e-03
   1.0710000e+03   6.9710000e-02   6.9710000e-02   9.4918494e-02   0.0000000e+00  -2.5208494e-02
   1.0720000e+03   2.7578000e-01   2.7578000e-01   3.2809089e-01   0.0000000e+00  -5.2310894e-02
   1.0730000e+03   4.7627000e-01   4.7627000e-01   5.3342390e-01   0.0000000e+00  -5.7153901e-02
   1.0740000e+03   3.8440000e-02   3.8440000e-02   6.9111371e-02   0.0000000e+00  -3.0671371e-02
   1.0750000e+03   8.5020000e-02   8.5020000e-02   5.0607232e-02   0.0000000e+00   3.4412768e-02
   1.0760000e+03   1.0411000e-01   1.0411000e-01   1.1441189e-01   0.0000000e+00  -1.0301887e-02
   1.0770000e+03   4.6058000e-01   4.6058000e-01   4.3315498e-01   0.0000000e+00   2.7425017e-02
   1.0780000e+03   3.9678000e-01   3.9678000e-01   4.2869126e-01   0.0000000e+00  -3.1911263e-02
   1.0790000e+03   3.5807000e-01   3.5807000e-01   3.7953851e-01   0.0000000e+00  -2.1468508e-02
   1.0800000e+03   5.8534000e-01   5.8534000e-01   6.1252057e-01   0.0000000e+00  -2.7180573e-02
   1.0810000e+03   6.3944000e-01   6.3944000e-01   6.2609230e-01   0.0000000e+00   1.3347699e-02
   1.0820000e+03   6.1035000e-01   6.1035000e-01   6.4465600e-01   0.0000000e+00  -3.4305996e-02
   1.0830000e+03   4.7226000e-01   4.7226000e-01   4.7836128e-01   0.0000000e+00  -6.1012778e-03
   1.0840000e+03   8.8060000e-02   8.8060000e-02   5.2321226e-02   0.0000000e+00   3.5738774e-02
   1.0850000e+03   5.4944000e-01   5.4944000e-01   4.9664158e-01   0.0000000e+00   5.2798419e-02
   1.0860000e+03   4.9133000e-01   4.9133000e-01   4.7211593e-01   0.0000000e+00   1.9214073e-02
   1.0870000e+03   1.5485000e-01   1.5485000e-01   1.7451104e-01   0.0000000e+00  -1.9661036e-02
   1.0880000e+03   2.7394000e-01   2.7394000e-01   3.2934292e-01   0.0000000e+00  -5.5402916e-02
   1.0890000e+03   2.3260000e-02   2.3260000e-02   6.9989536e-02   0.0000000e+00  -4.6729536e-02
   1.0900000e+03   6.4842000e-01   6.4842000e-01   6.8941671e-01   0.0000000e+00  -4.0996711e-02
   1.0910000e+03   3.4402000e-01   3.4402000e-01   3.2473460e-01   0.0000000e+00   1.9285403e-02
   1.0920000e+03   1.0543000e-01   1.0543000e-01   1.2975105e-01   0.0000000e+00  -2.4321052e-02
   1.0930000e+03   2.0169000e-01   2.0169000e-01   2.5461599e-01   0.0000000e+00  -5.2925990e-02
   1.0940000e+03   2.9847000e-01   2.9847000e-01   2.6012518e-01   0.0000000e+00   3.8344819e-02
   1.0950000e+03   4.4388000e-01   4.4388000e-01   4.7050514e-01   0.0000000e+00  -2.6625145e-02
   1.0960000e+03   3.5342000e-01   3.5342000e-01   3.4773841e-01   0.0000000e+00   5.6815887e-03
   1.0970000e+03   5.8928000e-01   5.8928000e-01   5.8223997e-01   0.0000000e+00   7.0400315e-03
   1.0980000e+03   5.4943000e-01   5.4943000e-01   5.8628425e-01   0.0000000e+00  -3.6854252e-02
   1.0990000e+03   5.1764000e-01   5.1764000e-01   4.9975371e-01   0.0000000e+00   1.7886292e-02
   1.1000000e+03   5.6752000e-01   5.6752000e-01   5.5586243e-01   0.0000000e+00   1.1657570e-02
   1.1010000e+03   6.1169000e-01   6.1169000e-01   6.3038161e-01   0.0000000e+00  -1.8691611e-02
   1.1020000e+03   5.9629000e-01   5.9629000e-01   5.5591926e-01   0.0000000e+00   4.0370737e-02
   1.1030000e+03   3.8089000e-01   3.8089000e-01   3.6513346e-01   0.0000000e+00   1.5756541e-02
   1.1040000e+03   2.9590000e-02   2.9590000e-02  -3.8196051e-03   0.0000000e+00   3.3409605e-02
   1.1050000e+03   4.8837000e-01   4.8837000e-01   4.9052241e-01   0.0000000e+00  -2.1524081e-03
   1.1060000e+03   4.6939000e-01   4.6939000e-01   4.6267961e-01   0.0000000e+00   6.7103925e-03
   1.1070000e+03   6.2691000e-01   6.2691000e-01   5.7194174e-01   0.0000000e+00   5.4968263e-02
   1.1080000e+03   3.8818000e-01   3.8818000e-01   3.7439324e-01   0.0000000e+00   1.3786757e-02
   1.1090000e+03   2.6737000e-01   2.6737000e-01   2.4858536e-01   0.0000000e+00   1.8784641e-02
   1.1100000e+03   1.4618000e-01   1.4618000e-01   8.2256060e-02   0.0000000e+00   6.3923940e-02
   1.1110000e+03   6.1594000e-01   6.1594000e-01   5.9778675e-01   0.0000000e+00   1.8153253e-02
   1.1120000e+03   2.2160000e-02   2.2160000e-02  -5.7332922e-03   0.0000000e+00   2.7893292e-02
   1.1130000e+03   5.6805000e-01   5.6805000e-01   5.1492636e-01   0.0000000e+00   5.3123638e-02
   1.1140000e+03   4.8549000e-01   4.8549000e-01   5.0449693e-01   0.0000000e+00  -1.9006926e-02
   1.1150000e+03   1.4936000e-01   1.4936000e-01   1.9604007e-01   0.0000000e+00  -4.6680073e-02
   1.1160000e+03   1.1183000e-01   1.1183000e-01   9.0143238e-02   0.0000000e+00   2.1686762e-02
   1.1170000e+03   2.6705000e-01   2.6705000e-01   2.6494240e-01   0.0000000e+00   2.1076037e-03
   1.1180000e+03   2.2101000e-01   2.2101000e-01   1.7440644e-01   0.0000000e+00   4.6603559e-02
   1.1190000e+03   5.5603000e-01   5.5603000e-01   5.9729384e-01   0.0000000e+00  -4.1263842e-02
   1.1200000e+03   4.4354000e-01   4.4354000e-01   3.9882839e-01   0.0000000e+00   4.4711606e-02
   1.1210000e+03   2.6674000e-01   2.6674000e-01   2.5385699e-01   0.0000000e+00   1.2883010e-02
   1.1220000e+03   3.5867000e-01   3.5867000e-01   3.3261680e-01   0.0000000e+00   2.6053201e-02
   1.1230000e+03   4.8149000e-01   4.8149000e-01   5.3997128e-01   0.0000000e+00  -5.8481285e-02
   1.1240000e+03   3.0141000e-01   3.0141000e-01   3.1526330e-01   0.0000000e+00  -1.3853300e-02
   1.1250000e+03   6.1354000e-01   6.1354000e-01   6.7136575e-01   0.0000000e+00  -5.7825750e-02
   1.1260000e+03   3.6319000e-01   3.6319000e-01   4.0024857e-01   0.0000000e+00  -3.7058573e-02
   1.1270000e+03   6.1410000e-01   6.1410000e-01   6.8075735e-01   0.0000000e+00  -6.6657346e-02
   1.1280000e+03   3.0185000e-01   3.0185000e-01   3.1490124e-01   0.0000000e+00  -1.3051244e-02
   1.1290000e+03   4.7625000e-01   4.7625000e-01   4.5363868e-01   0.0000000e+00   2.2611317e-02
   1.1300000e+03   6.5420000e-02   6.5420000e-02   1.8008918e-02   0.0000000e+00   4.7411082e-02
   1.1310000e+03   5.4790000e-02   5.4790000e-02   4.7221574e-02   0.0000000e+00   7.5684258e-03
   1.1320000e+03   1.2241000e-01   1.2241000e-01   1.1552563e-01   0.0000000e+00   6.8843676e-03
   1.1330000e+03   2.1389000e-01   2.1389000e-01   2.6196521e-01   0.0000000e+00  -4.8075210e-02
   1.1340000e+03   2.1916000e-01   2.1916000e-01   2.9694220e-01   0.0000000e+00  -7.7782200e-02
   1.1350000e+03   6.2940000e-01   6.2940000e-01   6.4565312e-01   0.0000000e+00  -1.6253121e-02
   1.1360000e+03   2.6009000e-01   2.6009000e-01   2.1421337e-01   0.0000000e+00   4.5876631e-02
   1.1370000e+03   3.0031000e-01   3.0031000e-01   2.6035327e-01   0.0000000e+00   3.9956734e-02
   1.1380000e+03   3.2399000e-01   3.2399000e-01   3.8895430e-01   0.0000000e+00  -6.4964305e-02
   1.1390000e+03   3.4976000e-01   3.4976000e-01   3.6668527e-01   0.0000000e+00  -1.6925273e-02
   1.1400000e+03   2.2048000e-01   2.2048000e-01   2.3214360e-01   0.0000000e+00  -1.1663598e-02
   1.1410000e+03   2.7017000e-01   2.7017000e-01   2.3993586e-01   0.0000000e+00   3.0234136e-02
   1.1420000e+03   4.5690000e-02   4.5690000e-02   7.7997324e-02   0.0000000e+00  -3.2307324e-02
   1.1430000e+03   3.6735000e-01   3.6735000e-01   3.4194110e-01   0.0000000e+00   2.5408902e-02
   1.1440000e+03   4.7688000e-01   4.7688000e-01   5.4949184e-01   0.0000000e+00  -7.2611843e-02
   1.1450000e+03   5.8803000e-01   5.8803000e-01   6.2059938e-01   0.0000000e+00  -3.2569382e-02
   1.1460000e+03   5.7873000e-01   5.7873000e-01   6.2597067e-01   0.0000000e+00  -4.7240673e-02
   1.1470000e+03   2.6888000e-01   2.6888000e-01   2.4065186e-01   0.0000000e+00   2.8228140e-02
   1.1480000e+03   3.5479000e-01   3.5479000e-01   4.2856888e-01   0.0000000e+00  -7.3778884e-02
   1.1490000e+03   4.1963000e-01   4.1963000e-01   4.4106390e-01   0.0000000e+00  -2.1433896e-02
   1.1500000e+03   3.8201000e-01   3.8201000e-01   3.2438794e-01   0.0000000e+00   5.7622062e-02
   1.1510000e+03   5.8496000e-01   5.8496000e-01   6.1661734e-01   0.0000000e+00  -3.1657341e-02
   1.1520000e+03   1.4815000e-01   1.4815000e-01   1.7196674e-01   0.0000000e+00  -2.3816740e-02
   1.1530000e+03   6.4760000e-02   6.4760000e-02   4.3762716e-02   0.0000000e+00   2.0997284e-02
   1.1540000e+03   1.5573000e-01   1.5573000e-01   2.0847035e-01   0.0000000e+00  -5.2740352e-02
   1.1550000e+03   1.8814000e-01   1.8814000e-01   2.5571094e-01   0.0000000e+00  -6.7570936e-02
   1.1560000e+03   2.0137000e-01   2.0137000e-01   2.0818754e-01   0.0000000e+00  -6.8175385e-03
   1.1570000e+03   1.4690000e-02   1.4690000e-02   4.5659749e-02   0.0000000e+00  -3.0969749e-02
   1.1580000e+03   1.3012000e-01   1.3012000e-01   8.0222919e-02   0.0000000e+00   4.9897081e-02
   1.1590000e+03   3.0279000e-01   3.0279000e-01   3.3990626e-01   0.0000000e+00  -3.7116262e-02
   1.1600000e+03   1.4365000e-01   1.4365000e-01   1.6417897e-01   0.0000000e+00  -2.0528967e-02
   1.1610000e+03   5.8941000e-01   5.8941000e-01   6.1594550e-01   0.0000000e+00  -2.6535496e-02
   1.1620000e+03   2.9290000e-02   2.9290000e-02   5.4607313e-02   0.0000000e+00  -2.5317313e-02
   1.1630000e+03   1.9378000e-01   1.9378000e-01   1.7938188e-01   0.0000000e+00   1.4398118e-02
   1.1640000e+03   1.1956000e-01   1.1956000e-01   1.3172032e-01   0.0000000e+00  -1.2160323e-02
   1.1650000e+03   3.8434000e-01   3.8434000e-01   3.6390219e-01   0.0000000e+00   2.0437814e-02
   1.1660000e+03   3.0066000e-01   3.0066000e-01   3.0587376e-01   0.0000000e+00  -5.2137618e-03
   1.1670000e+03   1.6806000e-01   1.6806000e-01   1.5715287e-01   0.0000000e+00   1.0907126e-02
   1.1680000e+03   6.4763000e-01   6.4763000e-01   6.4031668e-01   0.0000000e+00   7.3133230e-03
   1.1690000e+03   4.1839000e-01   4.1839000e-01   4.4446153e-01   0.0000000e+00  -2.6071525e-02
   1.1700000e+03   6.1933000e-01   6.1933000e-01   6.3144751e-01   0.0000000e+00  -1.2117513e-02
   1.1710000e+03   3.0499000e-01   3.0499000e-01   2.8962502e-01   0.0000000e+00   1.5364978e-02
   1.1720000e+03   5.1870000e-02   5.1870000e-02   2.0051809e-02   0.0000000e+00   3.1818191e-02
   1.1730000e+03   4.3700000e-01   4.3700000e-01   3.5899541e-01   0.0000000e+00   7.8004592e-02
   1.1740000e+03   3.8891000e-01   3.8891000e-01   3.2376445e-01   0.0000000e+00   6.5145550e-02
   1.1750000e+03   4.7947000e-01   4.7947000e-01   5.0883930e-01   0.0000000e+00  -2.9369299e-02
   1.1760000e+03   5.5320000e-02   5.5320000e-02   4.5018294e-02   0.0000000e+00   1.0301706e-02
   1.1770000e+03   5.2260000e-02   5.2260000e-02   7.7683595e-02   0.0000000e+00  -2.5423595e-02
   1.1780000e+03   2.5255000e-01   2.5255000e-01   1.9914721e-01   0.0000000e+00   5.3402795e-02
   1.1790000e+03   9.7310000e-02   9.7310000e-02   8.2190377e-02   0.0000000e+00   1.5119623e-02
   1.1800000e+03   7.3900000e-02   7.3900000e-02   2.0256086e-02   0.0000000e+00   5.3643914e-02
   1.1810000e+03   5.7851000e-01   5.7851000e-01   5.4401659e-01   0.0000000e+00   3.4493415e-02
   1.1820000e+03   2.6526000e-01   2.6526000e-01   2.0551067e-01   0.0000000e+00   5.9749327e-02
   1.1830000e+03   5.7116000e-01   5.7116000e-01   5.3540220e-01   0.0000000e+00   3.5757800e-02
   1.1840000e+03   8.3030000e-02   8.3030000e-02   5.7676212e-02   0.0000000e+00   2.5353788e-02
   1.1850000e+03   1.0936000e-01   1.0936000e-01   8.7027357e-02   0.0000000e+00   2.2332643e-02
   1.1860000e+03   2.3696000e-01   2.3696000e-01   2.1210268e-01   0.0000000e+00   2.4857325e-02
   1.1870000e+03   8.5370000e-02   8.5370000e-02   8.5726810e-02   0.0000000e+00  -3.5680992e-04
   1.1880000e+03   2.3074000e-01   2.3074000e-01   2.7938159e-01   0.0000000e+00  -4.8641587e-02
   1.1890000e+03   2.7643000e-01   2.7643000e-01   2.4478120e-01   0.0000000e+00   3.1648802e-02
   1.1900000e+03   1.5793000e-01   1.5793000e-01   1.8168106e-01   0.0000000e+00  -2.3751056e-02
   1.1910000e+03   9.9280000e-02   9.9280000e-02   1.0287068e-01   0.0000000e+00  -3.5906814e-03
   1.1920000e+03   6.3357000e-01   6.3357000e-01   6.2440874e-01   0.0000000e+00   9.1612574e-03
   1.1930000e+03   2.9335000e-01   2.9335000e-01   2.4522885e-01   0.0000000e+00   4.8121154e-02
   1.1940000e+03   2.4412000e-01   2.4412000e-01   2.1148364e-01   0.0000000e+00   3.2636361e-02
   1.1950000e+03   5.8572000e-01   5.8572000e-01   6.0967613e-01   0.0000000e+00  -2.3956132e-02
   1.1960000e+03   6.3264000e-01   6.3264000e-01   6.1734698e-01   0.0000000e+00   1.5293015e-02
   1.1970000e+03   8.0050000e-02   8.0050000e-02   1.1612809e-01   0.0000000e+00  -3.6078094e-02
   1.1980000e+03   1.6746000e-01   1.6746000e-01   1.3070310e-01   0.0000000e+00   3.6756897e-02
   1.1990000e+03   1.4519000e-01   1.4519000e-01   1.0286731e-01   0.0000000e+00   4.2322692e-02
   1.2000000e+03   1.1316000e-01   1.1316000e-01   1.3263518e-01   0.0000000e+00  -1.9475182e-02
   1.2010000e+03   2.9834000e-01   2.9834000e-01   2.8865548e-01   0.0000000e+00   9.6845202e-03
   1.2020000e+03   4.2300000e-03   4.2300000e-03   7.9179987e-02   0.0000000e+00  -7.4949987e-02
   1.2030000e+03   1.0578000e-01   1.0578000e-01   7.5721502e-02   0.0000000e+00   3.0058498e-02
   1.2040000e+03   5.8575000e-01   5.8575000e-01   6.2270882e-01   0.0000000e+00  -3.6958817e-02
   1.2050000e+03   3.5521000e-01   3.5521000e-01   3.4052240e-01   0.0000000e+00   1.4687600e-02
   1.2060000e+03   3.8278000e-01   3.8278000e-01   4.0499189e-01   0.0000000e+00  -2.2211890e-02
   1.2070000e+03   3.9818000e-01   3.9818000e-01   3.9511284e-01   0.0000000e+00   3.0671590e-03
   1.2080000e+03   3.1180000e-02   3.1180000e-02  -3.6413993e-02   0.0000000e+00   6.7593993e-02
   1.2090000e+03   5.3269000e-01   5.3269000e-01   5.7192217e-01   0.0000000e+00  -3.9232174e-02
   1.2100000e+03   3.5746000e-01   3.5746000e-01   3.2898669e-01   0.0000000e+00   2.8473307e-02
   1.2110000e+03   4.1469000e-01   4.1469000e-01   4.4580752e-01   0.0000000e+00  -3.1117516e-02
   1.2120000e+03   4.6848000e-01   4.6848000e-01   4.4375509e-01   0.0000000e+00   2.4724913e-02
   1.2130000e+03   3.3526000e-01   3.3526000e-01   3.2960883e-01   0.0000000e+00   5.6511698e-03
   1.2140000e+03   4.8726000e-01   4.8726000e-01   5.0563168e-01   0.0000000e+00  -1.8371680e-02
   1.2150000e+03   4.9229000e-01   4.9229000e-01   4.6123882e-01   0.0000000e+00   3.1051182e-02
   1.2160000e+03   2.9607000e-01   2.9607000e-01   2.3441727e-01   0.0000000e+00   6.1652728e-02
   1.2170000e+03   1.5185000e-01   1.5185000e-01   1.7050349e-01   0.0000000e+00  -1.8653492e-02
   1.2180000e+03   9.3740000e-02   9.3740000e-02   8.6421325e-02   0.0000000e+00   7.3186745e-03
   1.2190000e+03   2.6247000e-01   2.6247000e-01   2.7843279e-01   0.0000000e+00  -1.5962787e-02
   1.2200000e+03   2.3681000e-01   2.3681000e-01   2.2852921e-01   0.0000000e+00   8.2807878e-03
   1.2210000e+03   3.9648000e-01   3.9648000e-01   3.7672029e-01   0.0000000e+00   1.9759707e-02
   1.2220000e+03   3.7743000e-01   3.7743000e-01   4.0868317e-01   0.0000000e+00  -3.1253165e-02
   1.2230000e+03   4.8522000e-01   4.8522000e-01   4.7073317e-01   0.0000000e+00   1.4486827e-02
   1.2240000e+03   7.7440000e-02   7.7440000e-02   6.4636179e-02   0.0000000e+00   1.2803821e-02
   1.2250000e+03   9.4470000e-02   9.4470000e-02   1.0523608e-01   0.0000000e+00  -1.0766083e-02
   1.2260000e+03   3.3389000e-01   3.3389000e-01   3.6047771e-01   0.0000000e+00  -2.6587707e-02
   1.2270000e+03   4.7143000e-01   4.7143000e-01   5.2807784e-01   0.0000000e+00  -5.6647845e-02
   1.2280000e+03   1.1391000e-01   1.1391000e-01   1.6780277e-01   0.0000000e+00  -5.3892772e-02
   1.2290000e+03   5.3944000e-01   5.3944000e-01   5.6656865e-01   0.0000000e+00  -2.7128653e-02
   1.2300000e+03   3.1689000e-01   3.1689000e-01   3.7033975e-01   0.0000000e+00  -5.3449745e-02
   1.2310000e+03   1.2708000e-01   1.2708000e-01   7.3457488e-02   0.0000000e+00   5.3622512e-02
   1.2320000e+03   1.8380000e-01   1.8380000e-01   2.2315034e-01   0.0000000e+00  -3.9350338e-02
   1.2330000e+03   4.4406000e-01   4.4406000e-01   4.4301560e-01   0.0000000e+00   1.0443961e-03
   1.2340000e+03   3.5668000e-01   3.5668000e-01   3.6985119e-01   0.0000000e+00  -1.3171192e-02
   1.2350000e+03   1.5158000e-01   1.5158000e-01   9.1089192e-02   0.0000000e+00   6.0490808e-02
   1.2360000e+03   2.2973000e-01   2.2973000e-01   2.5857382e-01   0.0000000e+00  -2.8843815e-02
   1.2370000e+03   2.4754000e-01   2.4754000e-01   2.8853340e-01   0.0000000e+00  -4.0993396e-02
   1.2380000e+03   3.9917000e-01   3.9917000e-01   4.2857503e-01   0.0000000e+00  -2.9405030e-02
   1.2390000e+03   2.9231000e-01   2.9231000e-01   3.1417485e-01   0.0000000e+00  -2.1864847e-02
   1.2400000e+03   2.6484000e-01   2.6484000e-01   2.7997652e-01   0.0000000e+00  -1.5136521e-02
   1.2410000e+03   2.7062000e-01   2.7062000e-01   2.9284857e-01   0.0000000e+00  -2.2228567e-02
   1.2420000e+03   2.3370000e-02   2.3370000e-02   1.5992189e-03   0.0000000e+00   2.1770781e-02
   1.2430000e+03   6.1040000e-02   6.1040000e-02   7.0910276e-02   0.0000000e+00  -9.8702755e-03
   1.2440000e+03   1.2254000e-01   1.2254000e-01   1.0414406e-01   0.0000000e+00   1.8395938e-02
   1.2450000e+03   1.1165000e-01   1.1165000e-01   1.3668019e-01   0.0000000e+00  -2.5030185e-02
   1.2460000e+03   4.3894000e-01   4.3894000e-01   4.4525510e-01   0.0000000e+00  -6.3150986e-03
   1.2470000e+03   4.9201000e-01   4.9201000e-01   5.2102028e-01   0.0000000e+00  -2.9010281e-02
   1.2480000e+03   1.4290000e-01   1.4290000e-01   1.8069314e-01   0.0000000e+00  -3.7793137e-02
   1.2490000e+03   5.9977000e-01   5.9977000e-01   5.8535857e-01   0.0000000e+00   1.4411427e-02
   1.2500000e+03   2.4518000e-01   2.4518000e-01   2.6765743e-01   0.0000000e+00  -2.2477427e-02
   1.2510000e+03   9.2460000e-02   9.2460000e-02   8.1196270e-02   0.0000000e+00   1.1263730e-02
   1.2520000e+03   5.2515000e-01   5.2515000e-01   5.3253103e-01   0.0000000e+00  -7.3810333e-03
   1.2530000e+03   5.9472000e-01   5.9472000e-01   6.0125928e-01   0.0000000e+00  -6.5392820e-03
   1.2540000e+03   2.9681000e-01   2.9681000e-01   3.6196210e-01   0.0000000e+00  -6.5152098e-02
   1.2550000e+03   4.3778000e-01   4.3778000e-01   4.2124307e-01   0.0000000e+00   1.6536925e-02
   1.2560000e+03   3.9868000e-01   3.9868000e-01   3.7151672e-01   0.0000000e+00   2.7163277e-02
   1.2570000e+03   6.0331000e-01   6.0331000e-01   5.5889490e-01   0.0000000e+00   4.4415097e-02
   1.2580000e+03   1.7439000e-01   1.7439000e-01   1.4697725e-01   0.0000000e+00   2.7412746e-02
   1.2590000e+03   7.2880000e-02   7.2880000e-02   8.2429385e-02   0.0000000e+00  -9.5493850e-03
   1.2600000e+03   7.1180000e-02   7.1180000e-02   9.9237609e-02   0.0000000e+00  -2.8057609e-02
   1.2610000e+03   4.1288000e-01   4.1288000e-01   3.8428232e-01   0.0000000e+00   2.8597684e-02
   1.2620000e+03   3.0447000e-01   3.0447000e-01   3.2179386e-01   0.0000000e+00  -1.7323861e-02
   1.2630000e+03   3.5410000e-01   3.5410000e-01   2.7144739e-01   0.0000000e+00   8.2652608e-02
   1.2640000e+03   3.6597000e-01   3.6597000e-01   3.3702838e-01   0.0000000e+00   2.8941619e-02
   1.2650000e+03   2.4386000e-01   2.4386000e-01   2.0375044e-01   0.0000000e+00   4.0109561e-02
   1.2660000e+03   3.3485000e-01   3.3485000e-01   4.1150762e-01   0.0000000e+00  -7.6657617e-02
   1.2670000e+03   5.3938000e-01   5.3938000e-01   5.2048817e-01   0.0000000e+00   1.8891833e-02
   1.2680000e+03   2.1026000e-01   2.1026000e-01   1.3515962e-01   0.0000000e+00   7.5100379e-02
   1.2690000e+03   5.5717000e-01   5.5717000e-01   6.2703052e-01   0.0000000e+00  -6.9860521e-02
   1.2700000e+03   1.7526000e-01   1.7526000e-01   2.4833022e-01   0.0000000e+00  -7.3070218e-02
   1.2710000e+03   5.2079000e-01   5.2079000e-01   5.0397409e-01   0.0000000e+00   1.6815909e-02
   1.2720000e+03   5.8425000e-01   5.8425000e-01   5.7748561e-01   0.0000000e+00   6.7643911e-03
   1.2730000e+03   5.5674000e-01   5.5674000e-01   5.4635340e-01   0.0000000e+00   1.0386602e-02
   1.2740000e+03   2.9502000e-01   2.9502000e-01   2.7192122e-01   0.0000000e+00   2.3098776e-02
   1.2750000e+03   5.3430000e-02   5.3430000e-02   8.3015197e-02   0.0000000e+00  -2.9585197e-02
   1.2760000e+03   4.7285000e-01   4.7285000e-01   5.3813039e-01   0.0000000e+00  -6.5280394e-02
   1.2770000e+03   3.2950000e-01   3.2950000e-01   3.1043435e-01   0.0000000e+00   1.9065653e-02
   1.2780000e+03   1.4005000e-01   1.4005000e-01   1.7037587e-01   0.0000000e+00  -3.0325868e-02
   1.2790000e+03   2.8723000e-01   2.8723000e-01   2.7797777e-01   0.0000000e+00   9.2522269e-03
   1.2800000e+03   1.5345000e-01   1.5345000e-01   1.4515965e-01   0.0000000e+00   8.2903512e-03
   1.2810000e+03   8.9780000e-02   8.9780000e-02   1.4796900e-01   0.0000000e+00  -5.8188998e-02
   1.2820000e+03   2.4201000e-01   2.4201000e-01   2.1890176e-01   0.0000000e+00   2.3108239e-02
   1.2830000e+03   5.5825000e-01   5.5825000e-01   5.1637646e-01   0.0000000e+00   4.1873540e-02
   1.2840000e+03   3.8335000e-01   3.8335000e-01   3.5120533e-01   0.0000000e+00   3.2144669e-02
   1.2850000e+03   1.5758000e-01   1.5758000e-01   9.4633964e-02   0.0000000e+00   6.2946036e-02
   1.2860000e+03   5.3057000e-01   5.3057000e-01   5.4013022e-01   0.0000000e+00  -9.5602224e-03
   1.2870000e+03   5.0366000e-01   5.0366000e-01   5.2705579e-01   0.0000000e+00  -2.3395789e-02
   1.2880000e+03   5.1891000e-01   5.1891000e-01   4.9649697e-01   0.0000000e+00   2.2413033e-02
   1.2890000e+03   7.6640000e-02   7.6640000e-02   9.5601696e-02   0.0000000e+00  -1.8961696e-02
   1.2900000e+03   1.3354000e-01   1.3354000e-01   1.5935521e-01   0.0000000e+00  -2.5815213e-02
   1.2910000e+03   1.8905000e-01   1.8905000e-01   2.2590501e-01   0.0000000e+00  -3.6855013e-02
   1.2920000e+03   1.0464000e-01   1.0464000e-01   1.2945803e-01   0.0000000e+00  -2.4818035e-02
   1.2930000e+03   5.2362000e-01   5.2362000e-01   4.9630375e-01   0.0000000e+00   2.7316255e-02
   1.2940000e+03   5.1486000e-01   5.1486000e-01   5.3881055e-01   0.0000000e+00  -2.3950553e-02
   1.2950000e+03   5.0596000e-01   5.0596000e-01   5.1971275e-01   0.0000000e+00  -1.3752748e-02
   1.2960000e+03   5.9129000e-01   5.9129000e-01   5.6940382e-01   0.0000000e+00   2.1886184e-02
   1.2970000e+03   5.5668000e-01   5.5668000e-01   5.9319193e-01   0.0000000e+00  -3.6511932e-02
   1.2980000e+03   5.2331000e-01   5.2331000e-01   4.9762812e-01   0.0000000e+00   2.5681875e-02
   1.2990000e+03   3.9191000e-01   3.9191000e-01   3.2607293e-01   0.0000000e+00   6.5837068e-02
   1.3000000e+03   3.9539000e-01   3.9539000e-01   3.7831056e-01   0.0000000e+00   1.7079442e-02
   1.3010000e+03   3.3674000e-01   3.3674000e-01   3.8271338e-01   0.0000000e+00  -4.5973380e-02
   1.3020000e+03   5.5004000e-01   5.5004000e-01   6.1154285e-01   0.0000000e+00  -6.1502849e-02
   1.3030000e+03   1.1443000e-01   1.1443000e-01   1.1563410e-01   0.0000000e+00  -1.2040952e-03
   1.3040000e+03   4.2721000e-01   4.2721000e-01   3.6772416e-01   0.0000000e+00   5.9485843e-02
   1.3050000e+03   2.8952000e-01   2.8952000e-01   2.3586752e-01   0.0000000e+00   5.3652483e-02
   1.3060000e+03   4.3258000e-01   4.3258000e-01   4.8024923e-01   0.0000000e+00  -4.7669233e-02
   1.3070000e+03   5.0216000e-01   5.0216000e-01   5.6540324e-01   0.0000000e+00  -6.3243244e-02
   1.3080000e+03   5.8580000e-02   5.8580000e-02   8.3651062e-02   0.0000000e+00  -2.5071062e-02
   1.3090000e+03   4.6574000e-01   4.6574000e-01   5.1080217e-01   0.0000000e+00  -4.5062167e-02
   1.3100000e+03   4.7873000e-01   4.7873000e-01   4.6769114e-01   0.0000000e+00   1.1038860e-02
   1.3110000e+03   5.7960000e-01   5.7960000e-01   5.8373649e-01   0.0000000e+00  -4.1364852e-03
   1.3120000e+03   3.7007000e-01   3.7007000e-01   3.9686533e-01   0.0000000e+00  -2.6795330e-02
   1.3130000e+03   8.2310000e-02   8.2310000e-02   1.4477745e-01   0.0000000e+00  -6.2467449e-02
   1.3140000e+03   3.2160000e-02   3.2160000e-02   6.9411337e-02   0.0000000e+00  -3.7251337e-02
   1.3150000e+03   1.9064000e-01   1.9064000e-01   1.4142541e-01   0.0000000e+00   4.9214594e-02
   1.3160000e+03   3.4758000e-01   3.4758000e-01   3.7590881e-01   0.0000000e+00  -2.8328807e-02
   1.3170000e+03   5.9866000e-01   5.9866000e-01   6.0647764e-01   0.0000000e+00  -7.8176385e-03
   1.3180000e+03   3.3994000e-01   3.3994000e-01   2.8846185e-01   0.0000000e+00   5.1478147e-02
   1.3190000e+03   6.0020000e-02   6.0020000e-02  -1.7486943e-02   0.0000000e+00   7.7506943e-02
   1.3200000e+03   4.6178000e-01   4.6178000e-01   4.8293249e-01   0.0000000e+00  -2.1152490e-02
   1.3210000e+03   6.2553000e-01   6.2553000e-01   5.8983304e-01   0.0000000e+00   3.5696957e-02
   1.3220000e+03   1.2149000e-01   1.2149000e-01   1.1552318e-01   0.0000000e+00   5.9668158e-03
   1.3230000e+03   5.7533000e-01   5.7533000e-01   5.3189917e-01   0.0000000e+00   4.3430826e-02
   1.3240000e+03   4.0833000e-01   4.0833000e-01   4.3371533e-01   0.0000000e+00  -2.5385330e-02
   1.3250000e+03   1.5585000e-01   1.5585000e-01   1.7638234e-01   0.0000000e+00  -2.0532343e-02
   1.3260000e+03   1.8603000e-01   1.8603000e-01   1.0667859e-01   0.0000000e+00   7.9351410e-02
   1.3270000e+03   5.2556000e-01   5.2556000e-01   5.8708649e-01   0.0000000e+00  -6.1526492e-02
   1.3280000e+03   1.1251000e-01   1.1251000e-01   6.5202920e-02   0.0000000e+00   4.7307080e-02
   1.3290000e+03   2.3686000e-01   2.3686000e-01   2.7360422e-01   0.0000000e+00  -3.6744221e-02
   1.3300000e+03   1.8747000e-01   1.8747000e-01   2.0405081e-01   0.0000000e+00  -1.6580812e-02
   1.3310000e+03   2.1354000e-01   2.1354000e-01   1.9976461e-01   0.0000000e+00   1.3775391e-02
   1.3320000e+03   5.4180000e-01   5.4180000e-01   5.7910613e-01   0.0000000e+00  -3.7306135e-02
   1.3330000e+03   6.2671000e-01   6.2671000e-01   6.1782781e-01   0.0000000e+00   8.8821910e-03
   1.3340000e+03   8.8960000e-02   8.8960000e-02   5.5411901e-02   0.0000000e+00   3.3548099e-02
   1.3350000e+03   2.1458000e-01   2.1458000e-01   1.6639016e-01   0.0000000e+00   4.8189839e-02
   1.3360000e+03   4.3117000e-01   4.3117000e-01   4.7118556e-01   0.0000000e+00  -4.0015558e-02
   1.3370000e+03   9.3710000e-02   9.3710000e-02   1.4781985e-01   0.0000000e+00  -5.4109848e-02
   1.3380000e+03   6.1079000e-01   6.1079000e-01   6.5281776e-01   0.0000000e+00  -4.2027756e-02
   1.3390000e+03   1.5120000e-02   1.5120000e-02  -2.9839947e-03   0.0000000e+00   1.8103995e-02
   1.3400000e+03   6.9770000e-02   6.9770000e-02   4.0460151e-02   0.0000000e+00   2.9309849e-02
   1.3410000e+03   5.6081000e-01   5.6081000e-01   5.5243109e-01   0.0000000e+00   8.3789140e-03
   1.3420000e+03   3.7316000e-01   3.7316000e-01   3.7552156e-01   0.0000000e+00  -2.3615634e-03
   1.3430000e+03   6.3594000e-01   6.3594000e-01   5.8814140e-01   0.0000000e+00   4.7798603e-02
   1.3440000e+03   3.2940000e-02   3.2940000e-02   6.7740136e-02   0.0000000e+00  -3.4800136e-02
   1.3450000e+03   2.0257000e-01   2.0257000e-01   2.1566337e-01   0.0000000e+00  -1.3093366e-02
   1.3460000e+03   5.9462000e-01   5.9462000e-01   6.3755431e-01   0.0000000e+00  -4.2934311e-02
   1.3470000e+03   3.7372000e-01   3.7372000e-01   3.1597930e-01   0.0000000e+00   5.7740703e-02
   1.3480000e+03   4.6711000e-01   4.6711000e-01   4.7885147e-01   0.0000000e+00  -1.1741473e-02
   1.3490000e+03   3.6000000e-02   3.6000000e-02   5.6193368e-02   0.0000000e+00  -2.0193368e-02
   1.3500000e+03   5.0400000e-03   5.0400000e-03   2.8180185e-03   0.0000000e+00   2.2219815e-03
   1.3510000e+03   4.6209000e-01   4.6209000e-01   4.8080365e-01   0.0000000e+00  -1.8713655e-02
   1.3520000e+03   5.6528000e-01   5.6528000e-01   5.8584733e-01   0.0000000e+00  -2.0567335e-02
   1.3530000e+03   5.9278000e-01   5.9278000e-01   5.7251649e-01   0.0000000e+00   2.0263510e-02
   1.3540000e+03   4.4594000e-01   4.4594000e-01   4.5331789e-01   0.0000000e+00  -7.3778925e-03
   1.3550000e+03   1.0244000e-01   1.0244000e-01   1.3629090e-01   0.0000000e+00  -3.3850902e-02
   1.3560000e+03   1.2904000e-01   1.2904000e-01   1.9071765e-01   0.0000000e+00  -6.1677651e-02
   1.3570000e+03   3.5148000e-01   3.5148000e-01   3.8676836e-01   0.0000000e+00  -3.5288361e-02
   1.3580000e+03   1.4135000e-01   1.4135000e-01   1.4304158e-01   0.0000000e+00  -1.6915797e-03
   1.3590000e+03   5.1105000e-01   5.1105000e-01   4.4510460e-01   0.0000000e+00   6.5945397e-02
   1.3600000e+03   5.4392000e-01   5.4392000e-01   4.6120482e-01   0.0000000e+00   8.2715179e-02
   1.3610000e+03   1.3215000e-01   1.3215000e-01   8.0309226e-02   0.0000000e+00   5.1840774e-02
   1.3620000e+03   1.6193000e-01   1.6193000e-01   1.9502105e-01   0.0000000e+00  -3.3091050e-02
   1.3630000e+03   6.4115000e-01   6.4115000e-01   6.2609582e-01   0.0000000e+00   1.5054182e-02
   1.3640000e+03   3.8757000e-01   3.8757000e-01   4.1913998e-01   0.0000000e+00  -3.1569980e-02
   1.3650000e+03   2.6197000e-01   2.6197000e-01   2.5741831e-01   0.0000000e+00   4.5516917e-03
   1.3660000e+03   5.0533000e-01   5.0533000e-01   4.2612253e-01   0.0000000e+00   7.9207469e-02
   1.3670000e+03   5.7450000e-02   5.7450000e-02   3.0674485e-03   0.0000000e+00   5.4382552e-02
   1.3680000e+03   2.8340000e-02   2.8340000e-02   4.5221147e-02   0.0000000e+00  -1.6881147e-02
   1.3690000e+03   4.7646000e-01   4.7646000e-01   4.1800126e-01   0.0000000e+00   5.8458744e-02
   1.3700000e+03   5.1061000e-01   5.1061000e-01   5.8613067e-01   0.0000000e+00  -7.5520666e-02
   1.3710000e+03   3.6676000e-01   3.6676000e-01   4.3654676e-01   0.0000000e+00  -6.9786757e-02
   1.3720000e+03   5.1580000e-01   5.1580000e-01   5.1547516e-01   0.0000000e+00   3.2484253e-04
   1.3730000e+03   6.4487000e-01   6.4487000e-01   6.9803172e-01   0.0000000e+00  -5.3161718e-02
   1.3740000e+03   3.4852000e-01   3.4852000e-01   3.3224422e-01   0.0000000e+00   1.6275780e-02
   1.3750000e+03   1.5311000e-01   1.5311000e-01   1.9953363e-01   0.0000000e+00  -4.6423631e-02
   1.3760000e+03   5.8992000e-01   5.8992000e-01   5.7752567e-01   0.0000000e+00   1.2394334e-02
   1.3770000e+03   2.8324000e-01   2.8324000e-01   2.1003434e-01   0.0000000e+00   7.3205663e-02
   1.3780000e+03   2.5742000e-01   2.5742000e-01   2.2891903e-01   0.0000000e+00   2.8500966e-02
   1.3790000e+03   2.9250000e-01   2.9250000e-01   2.9476285e-01   0.0000000e+00  -2.2628533e-03
   1.3800000e+03   5.6603000e-01   5.6603000e-01   5.9880379e-01   0.0000000e+00  -3.2773792e-02
   1.3810000e+03   2.2296000e-01   2.2296000e-01   2.6817708e-01   0.0000000e+00  -4.5217085e-02
   1.3820000e+03   2.0132000e-01   2.0132000e-01   2.1221202e-01   0.0000000e+00  -1.0892022e-02
   1.3830000e+03   1.0523000e-01   1.0523000e-01   6.2664453e-02   0.0000000e+00   4.2565547e-02
   1.3840000e+03   5.7104000e-01   5.7104000e-01   5.2706942e-01   0.0000000e+00   4.3970581e-02
   1.3850000e+03   1.1860000e-02   1.1860000e-02   2.8811324e-02   0.0000000e+00  -1.6951324e-02
   1.3860000e+03   2.3365000e-01   2.3365000e-01   1.9603982e-01   0.0000000e+00   3.7610179e-02
   1.3870000e+03   2.8149000e-01   2.8149000e-01   3.2714609e-01   0.0000000e+00  -4.5656086e-02
   1.3880000e+03   2.4543000e-01   2.4543000e-01   2.2126374e-01   0.0000000e+00   2.4166264e-02
   1.3890000e+03   2.0551000e-01   2.0551000e-01   1.9809108e-01   0.0000000e+00   7.4189178e-03
   1.3900000e+03   5.5233000e-01   5.5233000e-01   5.3393827e-01   0.0000000e+00   1.8391735e-02
   1.3910000e+03   1.9469000e-01   1.9469000e-01   2.2911932e-01   0.0000000e+00  -3.4429321e-02
   1.3920000e+03   2.4380000e-01   2.4380000e-01   2.1338811e-01   0.0000000e+00   3.0411892e-02
   1.3930000e+03   5.3091000e-01   5.3091000e-01   5.1829008e-01   0.0000000e+00   1.2619922e-02
   1.3940000e+03   2.9310000e-02   2.9310000e-02   2.7700443e-02   0.0000000e+00   1.6095567e-03
   1.3950000e+03   2.8009000e-01   2.8009000e-01   2.6588541e-01   0.0000000e+00   1.4204588e-02
   1.3960000e+03   2.5118000e-01   2.5118000e-01   2.3806803e-01   0.0000000e+00   1.3111970e-02
   1.3970000e+03   5.9492000e-01   5.9492000e-01   5.9116362e-01   0.0000000e+00   3.7563821e-03
   1.3980000e+03   3.8400000e-01   3.8400000e-01   3.8927809e-01   0.0000000e+00  -5.2780852e-03
   1.3990000e+03   1.6975000e-01   1.6975000e-01   1.8004670e-01   0.0000000e+00  -1.0296702e-02
   1.4000000e+03   2.8682000e-01   2.8682000e-01   2.7926261e-01   0.0000000e+00   7.5573929e-03
   1.4010000e+03   1.2007000e-01   1.2007000e-01   1.5669710e-01   0.0000000e+00  -3.6627103e-02
   1.4020000e+03   5.6888000e-01   5.6888000e-01   6.1297503e-01   0.0000000e+00  -4.4095028e-02
   1.4030000e+03   1.6993000e-01   1.6993000e-01   1.9292359e-01   0.0000000e+00  -2.2993590e-02
   1.4040000e+03   2.8720000e-02   2.8720000e-02   4.7170600e-02   0.0000000e+00  -1.8450600e-02
   1.4050000e+03   4.3757000e-01   4.3757000e-01   4.2855041e-01   0.0000000e+00   9.0195885e-03
   1.4060000e+03   3.5470000e-02   3.5470000e-02  -1.3289540e-03   0.0000000e+00   3.6798954e-02
   1.4070000e+03   4.2312000e-01   4.2312000e-01   3.8931401e-01   0.0000000e+00   3.3805991e-02
   1.4080000e+03   4.0750000e-01   4.0750000e-01   3.8134238e-01   0.0000000e+00   2.6157617e-02
   1.4090000e+03   3.3428000e-01   3.3428000e-01   3.4344587e-01   0.0000000e+00  -9.1658652e-03
   1.4100000e+03   2.4290000e-01   2.4290000e-01   2.1059316e-01   0.0000000e+00   3.2306840e-02
   1.4110000e+03   1.9974000e-01   1.9974000e-01   2.8311584e-01   0.0000000e+00  -8.3375835e-02
   1.4120000e+03   4.3090000e-01   4.3090000e-01   4.6732306e-01   0.0000000e+00  -3.6423055e-02
   1.4130000e+03   2.4995000e-01   2.4995000e-01   2.7642795e-01   0.0000000e+00  -2.6477946e-02
   1.4140000e+03   1.8975000e-01   1.8975000e-01   1.7273124e-01   0.0000000e+00   1.7018762e-02
   1.4150000e+03   4.6930000e-01   4.6930000e-01   4.4622355e-01   0.0000000e+00   2.3076446e-02
   1.4160000e+03   4.6483000e-01   4.6483000e-01   4.6719453e-01   0.0000000e+00  -2.3645317e-03
   1.4170000e+03   3.5521000e-01   3.5521000e-01   3.8352259e-01   0.0000000e+00  -2.8312588e-02
   1.4180000e+03   6.1162000e-01   6.1162000e-01   5.9991102e-01   0.0000000e+00   1.1708981e-02
   1.4190000e+03   7.2030000e-02   7.2030000e-02   5.2723986e-02   0.0000000e+00   1.9306014e-02
   1.4200000e+03   2.3110000e-02   2.3110000e-02  -2.2782448e-02   0.0000000e+00   4.5892448e-02
   1.4210000e+03   8.9680000e-02   8.9680000e-02   1.1259318e-01   0.0000000e+00  -2.2913185e-02
   1.4220000e+03   1.6522000e-01   1.6522000e-01   1.6543936e-01   0.0000000e+00  -2.1935967e-04
   1.4230000e+03   4.1450000e-01   4.1450000e-01   3.8831430e-01   0.0000000e+00   2.6185700e-02
   1.4240000e+03   2.1520000e-01   2.1520000e-01   1.8690975e-01   0.0000000e+00   2.8290248e-02
   1.4250000e+03   3.1228000e-01   3.1228000e-01   3.8338515e-01   0.0000000e+00  -7.1105155e-02
   1.4260000e+03   3.7188000e-01   3.7188000e-01   3.9034351e-01   0.0000000e+00  -1.8463512e-02
   1.4270000e+03   2.9537000e-01   2.9537000e-01   2.2780173e-01   0.0000000e+00   6.7568272e-02
   1.4280000e+03   3.7891000e-01   3.7891000e-01   3.4155547e-01   0.0000000e+00   3.7354526e-02
   1.4290000e+03   3.6275000e-01   3.6275000e-01   3.3406977e-01   0.0000000e+00   2.8680229e-02
   1.4300000e+03   5.0935000e-01   5.0935000e-01   5.5355310e-01   0.0000000e+00  -4.4203104e-02
   1.4310000e+03   2.4602000e-01   2.4602000e-01   2.1588623e-01   0.0000000e+00   3.0133771e-02
   1.4320000e+03   1.2961000e-01   1.2961000e-01   1.4284809e-01   0.0000000e+00  -1.3238093e-02
   1.4330000e+03   1.4149000e-01   1.4149000e-01   1.7604437e-01   0.0000000e+00  -3.4554371e-02
   1.4340000e+03   1.2456000e-01   1.2456000e-01   8.2450175e-02   0.0000000e+00   4.2109825e-02
   1.4350000e+03   4.4319000e-01   4.4319000e-01   4.0360115e-01   0.0000000e+00   3.9588849e-02
   1.4360000e+03   8.3440000e-02   8.3440000e-02   7.8639020e-02   0.0000000e+00   4.8009802e-03
   1.4370000e+03   4.9380000e-02   4.9380000e-02   2.8857558e-02   0.0000000e+00   2.0522442e-02
   1.4380000e+03   5.6619000e-01   5.6619000e-01   5.0913921e-01   0.0000000e+00   5.7050791e-02
   1.4390000e+03   3.3274000e-01   3.3274000e-01   2.7065667e-01   0.0000000e+00   6.2083333e-02
   1.4400000e+03   5.4116000e-01   5.4116000e-01   5.6426962e-01   0.0000000e+00  -2.3109622e-02
   1.4410000e+03   3.3930000e-01   3.3930000e-01   3.5379914e-01   0.0000000e+00  -1.4499136e-02
   1.4420000e+03   3.8190000e-02   3.8190000e-02   1.6490034e-02   0.0000000e+00   2.1699966e-02
   1.4430000e+03   5.0578000e-01   5.0578000e-01   5.2301711e-01   0.0000000e+00  -1.7237114e-02
   1.4440000e+03   7.7900000e-02   7.7900000e-02   6.9615345e-02   0.0000000e+00   8.2846545e-03
   1.4450000e+03   5.6302000e-01   5.6302000e-01   5.9138071e-01   0.0000000e+00  -2.8360712e-02
   1.4460000e+03   1.5556000e-01   1.5556000e-01   1.8545112e-01   0.0000000e+00  -2.9891122e-02
   1.4470000e+03   1.7151000e-01   1.7151000e-01   1.7469634e-01   0.0000000e+00  -3.1863387e-03
   1.4480000e+03   2.8003000e-01   2.8003000e-01   3.2701745e-01   0.0000000e+00  -4.6987454e-02
   1.4490000e+03   5.4910000e-02   5.4910000e-02   3.2086177e-02   0.0000000e+00   2.2823823e-02
   1.4500000e+03   3.9950000e-01   3.9950000e-01   4.0991880e-01   0.0000000e+00  -1.0418801e-02
   1.4510000e+03   4.8988000e-01   4.8988000e-01   4.6482095e-01   0.0000000e+00   2.5059055e-02
   1.4520000e+03   2.6424000e-01   2.6424000e-01   2.8767169e-01   0.0000000e+00  -2.3431691e-02
   1.4530000e+03   3.4405000e-01   3.4405000e-01   3.4644798e-01   0.0000000e+00  -2.3979753e-03
   1.4540000e+03   5.0150000e-01   5.0150000e-01   5.7016565e-01   0.0000000e+00  -6.8665649e-02
   1.4550000e+03   2.8340000e-01   2.8340000e-01   2.5250908e-01   0.0000000e+00   3.0890916e-02
   1.4560000e+03   5.8253000e-01   5.8253000e-01   5.4242793e-01   0.0000000e+00   4.0102069e-02
   1.4570000e+03   1.4346000e-01   1.4346000e-01   1.8533922e-01   0.0000000e+00  -4.1879222e-02
   1.4580000e+03   5.7580000e-02   5.7580000e-02   6.8538269e-02   0.0000000e+00  -1.0958269e-02
   1.4590000e+03   9.8450000e-02   9.8450000e-02   9.5203424e-02   0.0000000e+00   3.2465762e-03
   1.4600000e+03   4.4268000e-01   4.4268000e-01   4.2318261e-01   0.0000000e+00   1.9497392e-02
   1.4610000e+03   5.7660000e-01   5.7660000e-01   5.7478700e-01   0.0000000e+00   1.8129963e-03
   1.4620000e+03   3.4767000e-01   3.4767000e-01   3.2414669e-01   0.0000000e+00   2.3523312e-02
   1.4630000e+03   9.0060000e-02   9.0060000e-02   6.1116327e-02   0.0000000e+00   2.8943673e-02
   1.4640000e+03   1.7772000e-01   1.7772000e-01   1.9135443e-01   0.0000000e+00  -1.3634430e-02
   1.4650000e+03   6.1017000e-01   6.1017000e-01   6.5427710e-01   0.0000000e+00  -4.4107096e-02
   1.4660000e+03   4.1790000e-02   4.1790000e-02   6.1311435e-02   0.0000000e+00  -1.9521435e-02
   1.4670000e+03   3.6582000e-01   3.6582000e-01   3.5568156e-01   0.0000000e+00   1.0138442e-02
   1.4680000e+03   5.8024000e-01   5.8024000e-01   6.3078857e-01   0.0000000e+00  -5.0548572e-02
   1.4690000e+03   3.9337000e-01   3.9337000e-01   4.3517181e-01   0.0000000e+00  -4.1801806e-02
   1.4700000e+03   8.7670000e-02   8.7670000e-02   1.1940544e-01   0.0000000e+00  -3.1735439e-02
   1.4710000e+03   6.2264000e-01   6.2264000e-01   6.8306515e-01   0.0000000e+00  -6.0425154e-02
   1.4720000e+03   1.4474000e-01   1.4474000e-01   1.1297093e-01   0.0000000e+00   3.1769072e-02
   1.4730000e+03   4.6356000e-01   4.6356000e-01   5.1087873e-01   0.0000000e+00  -4.7318726e-02
   1.4740000e+03   3.8766000e-01   3.8766000e-01   3.4530731e-01   0.0000000e+00   4.2352687e-02
   1.4750000e+03   2.8925000e-01   2.8925000e-01   2.7449363e-01   0.0000000e+00   1.4756371e-02
   1.4760000e+03   1.1486000e-01   1.1486000e-01   1.2140955e-01   0.0000000e+00  -6.5495472e-03
   1.4770000e+03   2.7242000e-01   2.7242000e-01   2.3961459e-01   0.0000000e+00   3.2805414e-02
   1.4780000e+03   2.9573000e-01   2.9573000e-01   3.5337172e-01   0.0000000e+00  -5.7641717e-02
   1.4790000e+03   5.7998000e-01   5.7998000e-01   5.4685369e-01   0.0000000e+00   3.3126311e-02
   1.4800000e+03   4.8161000e-01   4.8161000e-01   4.4390721e-01   0.0000000e+00   3.7702795e-02
   1.4810000e+03   1.5876000e-01   1.5876000e-01   2.1739094e-01   0.0000000e+00  -5.8630943e-02
   1.4820000e+03   3.9466000e-01   3.9466000e-01   4.0030198e-01   0.0000000e+00  -5.6419843e-03
   1.4830000e+03   6.0288000e-01   6.0288000e-01   6.3394719e-01   0.0000000e+00  -3.1067187e-02
   1.4840000e+03   5.2118000e-01   5.2118000e-01   5.6099593e-01   0.0000000e+00  -3.9815929e-02
   1.4850000e+03   5.7746000e-01   5.7746000e-01   5.4087742e-01   0.0000000e+00   3.6582583e-02
   1.4860000e+03   3.0117000e-01   3.0117000e-01   2.9220477e-01   0.0000000e+00   8.9652296e-03
   1.4870000e+03   4.9269000e-01   4.9269000e-01   5.3617185e-01   0.0000000e+00  -4.3481849e-02
   1.4880000e+03   3.1700000e-03   3.1700000e-03   1.5585847e-03   0.0000000e+00   1.6114153e-03
   1.4890000e+03   6.2097000e-01   6.2097000e-01   6.6904597e-01   0.0000000e+00  -4.8075972e-02
   1.4900000e+03   3.9299000e-01   3.9299000e-01   4.1487486e-01   0.0000000e+00  -2.1884855e-02
   1.4910000e+03   4.0930000e-02   4.0930000e-02   6.5881292e-02   0.0000000e+00  -2.4951292e-02
   1.4920000e+03   5.7071000e-01   5.7071000e-01   5.8762802e-01   0.0000000e+00  -1.6918023e-02
   1.4930000e+03   6.1016000e-01   6.1016000e-01   6.4213666e-01   0.0000000e+00  -3.1976663e-02
   1.4940000e+03   5.5718000e-01   5.5718000e-01   5.0719860e-01   0.0000000e+00   4.9981399e-02
   1.4950000e+03   5.3977000e-01   5.3977000e-01   5.7316510e-01   0.0000000e+00  -3.3395098e-02
   1.4960000e+03   3.5138000e-01   3.5138000e-01   3.3334622e-01   0.0000000e+00   1.8033779e-02
   1.4970000e+03   3.8852000e-01   3.8852000e-01   3.2405400e-01   0.0000000e+00   6.4465998e-02
   1.4980000e+03   1.7702000e-01   1.7702000e-01   1.1491999e-01   0.0000000e+00   6.2100015e-02
   1.4990000e+03   4.6065000e-01   4.6065000e-01   4.7874145e-01   0.0000000e+00  -1.8091450e-02
   1.5000000e+03   2.8388000e-01   2.8388000e-01   2.4997223e-01   0.0000000e+00   3.3907765e-02

